Localized, High-resolution Geographic Representations with Slepian Functions

Geographic data is fundamentally local. Disease outbreaks cluster in population centers, ecological patterns emerge along coastlines, and economic activity concentrates within country borders. Machine learning models that encode geographic location, however, distribute representational capacity uniformly across the globe, struggling at the fine-grained resolutions that localized applications require. We propose a geographic location encoder built from spherical Slepian functions that concentrate representational capacity inside a region-of-interest and scale to high resolutions without extensive computational demands. For settings requiring global context, we present a hybrid Slepian-Spherical Harmonic encoder that efficiently bridges the tradeoff between local-global performance, while retaining desirable properties such as pole-safety and spherical-surface-distance preservation. Across five tasks spanning classification, regression, and image-augmented prediction, Slepian encodings outperform baselines and retain performance advantages across a wide range of neural network architectures.

==> figures/appendix/temporal_reconstruction/arctic.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,240.0763,245.0310,243.7321,244.7520,243.5145,243.4552,246.0834,289.8366,nan,nan
1.0000,247.0184,244.5821,243.0685,244.5357,244.6545,243.2319,244.9843,289.8344,nan,nan
2.0000,246.1978,244.2938,240.8924,245.7012,244.8506,243.6597,243.7279,289.8380,nan,nan
3.0000,243.8499,244.1117,239.8651,244.4597,243.0009,243.8511,242.1075,289.8443,nan,nan
4.0000,242.5805,243.9859,239.5580,242.1692,241.0188,241.5841,240.7728,289.8529,nan,nan
5.0000,241.4743,243.8923,239.9312,242.3444,241.2499,240.5526,240.8630,289.8639,nan,nan
6.0000,243.7095,244.0691,241.1093,244.4170,241.9926,242.0504,241.3700,289.8785,nan,nan
7.0000,244.1126,244.3104,242.3098,244.2133,243.2180,242.2156,242.0011,289.8981,nan,nan
8.0000,244.5308,244.8549,243.1450,243.6142,242.8412,242.4532,244.4512,289.9213,nan,nan
9.0000,245.6801,245.6681,244.0831,243.4331,242.7245,242.4933,244.0078,289.9454,nan,nan
10.0000,239.5581,246.8050,245.5227,243.4893,240.6681,241.9861,243.3790,289.9651,nan,nan
11.0000,240.2847,248.2951,247.1745,243.6856,243.6615,242.0886,244.1398,289.9785,nan,nan
12.0000,244.9853,249.9907,249.2395,246.9115,249.6598,247.9372,248.1694,289.9837,nan,nan
13.0000,251.7381,251.7721,251.6308,250.7657,252.8284,251.5292,251.9257,289.9798,nan,nan
14.0000,250.1217,253.4057,254.3357,253.0780,254.9708,253.3753,253.9771,289.9691,nan,nan
15.0000,253.1045,254.9070,256.9053,256.0534,258.4871,255.8050,256.7895,289.9534,nan,nan
16.0000,260.1060,256.1613,259.2201,257.9612,260.0645,257.9539,258.7999,289.9317,nan,nan
17.0000,257.0139,256.9598,260.6132,258.1924,260.8831,259.3777,259.7545,289.9065,nan,nan
18.0000,253.6479,257.4320,259.6391,257.7866,259.4266,258.0510,259.9874,289.8830,nan,nan
19.0000,251.4208,257.3788,258.5107,255.8394,257.1266,256.8428,257.7030,289.8605,nan,nan
20.0000,256.5862,256.7372,257.5375,254.3771,255.6834,254.1973,255.6371,289.8459,nan,nan
21.0000,254.0254,255.3102,256.4230,254.8257,254.8160,254.7842,254.2357,289.8377,nan,nan
22.0000,253.9333,252.7431,255.5128,254.2888,253.9650,253.6548,250.7332,289.8349,nan,nan
23.0000,248.2753,250.2513,252.5736,251.6752,249.9335,248.6113,247.8034,289.8382,nan,nan
24.0000,245.3919,249.0047,249.1857,247.7512,246.8583,245.2177,246.3403,289.8442,nan,nan
25.0000,245.0205,248.3761,247.8029,246.8456,245.1815,245.9121,245.4320,289.8515,nan,nan
26.0000,246.9492,247.9991,246.3901,245.7933,245.4633,245.9189,246.1742,289.8606,nan,nan
27.0000,247.7531,247.7754,245.6217,245.6609,245.8989,247.2543,245.1077,289.8695,nan,nan
28.0000,248.7973,247.6673,246.0704,246.0049,245.8073,246.6701,243.4891,289.8754,nan,nan
29.0000,247.4884,247.6121,245.9780,246.3522,244.9419,245.1755,243.5620,289.8820,nan,nan
30.0000,244.2130,247.6270,245.8345,245.6490,243.8372,244.4659,243.6613,289.8864,nan,nan
31.0000,243.8705,247.7776,245.9301,245.0995,244.0526,244.4571,244.4385,289.8839,nan,nan
32.0000,245.3540,248.1126,248.1308,245.8964,245.8318,246.1773,246.4159,289.8763,nan,nan
33.0000,247.4140,248.5888,249.1806,249.1087,247.6445,246.9742,248.0690,289.8649,nan,nan
34.0000,250.8322,249.0237,249.8705,250.6644,248.6519,247.1925,247.2430,289.8526,nan,nan
35.0000,253.4839,249.2148,251.0430,250.9234,249.4379,247.6879,248.3178,289.8438,nan,nan
36.0000,245.8731,249.3382,252.0571,250.6741,250.9453,248.4712,250.9523,289.8402,nan,nan
37.0000,247.9706,249.3369,252.6111,251.1223,252.1217,250.6416,253.4069,289.8427,nan,nan
38.0000,251.7956,249.2730,253.2341,253.6122,253.1014,252.4829,252.8319,289.8553,nan,nan
39.0000,253.4679,249.1220,252.6294,252.7953,253.0492,253.2990,252.2025,289.8705,nan,nan
40.0000,253.1216,248.8965,250.8535,250.9123,252.4713,251.2372,250.6054,289.8879,nan,nan
41.0000,250.3008,248.5513,247.8500,247.3148,250.6961,248.2732,247.0786,289.9087,nan,nan
42.0000,246.5995,248.1507,245.6792,244.6478,246.7651,246.1683,244.9013,289.9288,nan,nan
43.0000,241.0148,247.7139,244.0357,243.3176,245.1943,243.4848,243.1567,289.9478,nan,nan
44.0000,242.8228,247.2965,243.7571,242.1831,244.8270,243.2649,242.2611,289.9646,nan,nan
45.0000,244.6154,246.7812,244.5109,243.0681,244.7940,244.7811,243.0481,289.9742,nan,nan
46.0000,244.2538,246.2344,245.3096,244.4455,246.0900,244.9651,245.0329,289.9757,nan,nan
47.0000,243.1023,245.6827,245.7086,245.5125,246.7146,244.3380,246.7592,289.9677,nan,nan
48.0000,241.7137,245.0471,246.0525,244.7050,247.5831,244.0890,246.7209,289.9519,nan,nan
49.0000,241.2858,244.3446,246.1592,244.0374,248.0766,244.5907,246.4307,289.9314,nan,nan
50.0000,242.4286,243.7657,246.1797,243.1008,246.9176,244.3347,246.3157,289.9104,nan,nan
51.0000,244.6069,243.3802,245.1631,242.8810,245.4481,244.6152,245.0550,289.8893,nan,nan
52.0000,245.7089,243.0771,244.0728,242.8408,245.0894,244.7825,243.1785,289.8714,nan,nan
53.0000,245.4931,242.9602,243.3410,242.6020,244.2069,244.2408,241.8883,289.8582,nan,nan
54.0000,240.8636,242.9555,242.1509,241.7934,242.3273,242.5736,241.8139,289.8503,nan,nan
55.0000,239.8955,242.9529,240.0987,240.6635,240.7975,240.3410,241.5027,289.8486,nan,nan
56.0000,237.6144,243.0164,238.8989,238.8260,238.9958,239.8060,239.1538,289.8558,nan,nan
57.0000,236.3513,243.1215,238.1392,237.2914,238.1021,238.2032,237.5313,289.8679,nan,nan
58.0000,236.2522,243.2625,238.0009,237.6213,238.0627,237.1361,237.9303,289.8840,nan,nan
59.0000,238.3649,243.4241,238.5362,240.0118,238.6670,237.8818,238.9019,289.8982,nan,nan
60.0000,242.2065,243.7200,239.8950,241.5433,239.6890,240.6263,241.9184,289.9086,nan,nan
61.0000,244.4855,244.0928,243.0320,244.1903,242.8184,242.9820,243.8220,289.9144,nan,nan
62.0000,246.3574,244.5498,246.3902,245.3023,244.9749,244.7396,245.8386,289.9144,nan,nan
63.0000,249.3461,244.9933,248.6700,246.7074,246.8660,248.3687,248.6589,289.9103,nan,nan
64.0000,243.6047,245.3242,249.3746,247.3879,247.7631,248.3375,249.0296,289.9005,nan,nan
65.0000,243.1864,245.5498,249.7054,247.8319,247.8224,247.6810,249.1591,289.8865,nan,nan
66.0000,242.4704,245.7630,250.1635,248.8297,248.9558,247.9289,249.9401,289.8759,nan,nan
67.0000,252.9209,245.8865,250.2329,250.0296,250.4948,249.1079,249.9313,289.8631,nan,nan
68.0000,250.6223,245.9737,250.3566,249.3421,250.7527,249.9286,248.7008,289.8506,nan,nan
69.0000,246.8238,246.0564,250.1644,247.4152,248.7352,248.7652,247.6287,289.8461,nan,nan
70.0000,247.9442,246.1279,249.1736,246.5443,246.6749,247.0521,247.0862,289.8428,nan,nan
71.0000,246.4802,246.1457,247.4827,245.1652,245.2553,245.4646,245.6901,289.8409,nan,nan
72.0000,243.4375,245.7959,244.9451,242.0939,244.4350,243.4507,244.0728,289.8394,nan,nan
73.0000,241.0198,245.3361,242.0959,238.6715,241.3352,241.3770,241.2760,289.8448,nan,nan
74.0000,238.5974,244.8298,240.4990,235.9135,237.9023,238.9378,239.0782,289.8537,nan,nan
75.0000,241.7473,244.2355,240.8747,237.5339,238.8227,238.7079,239.9397,289.8615,nan,nan
76.0000,242.5302,243.6290,241.5364,240.1413,240.6312,240.5114,240.7561,289.8721,nan,nan
77.0000,243.2595,243.1479,241.3353,242.2344,241.9534,243.0633,242.2205,289.8808,nan,nan
78.0000,242.5887,243.0197,242.3602,242.7352,242.4208,242.1880,241.9469,289.8824,nan,nan
79.0000,242.9834,243.0775,242.9808,242.8990,242.5987,241.9596,244.2798,289.8782,nan,nan
80.0000,244.5460,243.1698,243.8101,244.4557,242.9564,243.1649,245.5319,289.8665,nan,nan
81.0000,244.0034,243.6031,244.5235,245.6695,244.7741,244.0353,246.0990,289.8535,nan,nan
82.0000,246.9906,244.1929,245.8212,246.4566,246.0762,245.6205,247.5138,289.8399,nan,nan
83.0000,250.3575,244.9566,246.5633,246.7336,247.4003,246.8513,247.5752,289.8335,nan,nan
84.0000,245.6091,245.9371,246.7821,247.5429,247.0344,246.2290,246.5858,289.8300,nan,nan
85.0000,245.0558,247.1224,247.2776,248.2097,246.6303,245.9035,246.9253,289.8303,nan,nan
86.0000,248.0029,248.5493,248.2934,250.6978,246.9467,247.4986,248.1380,289.8354,nan,nan
87.0000,251.7446,249.9567,249.1284,253.5778,249.3117,251.7875,251.3983,289.8429,nan,nan
88.0000,255.9413,251.1100,250.4609,255.8412,253.3629,254.6002,253.9489,289.8546,nan,nan
89.0000,258.0271,251.9820,251.3858,254.6502,255.3859,255.8809,255.0742,289.8664,nan,nan
90.0000,252.6842,252.6432,252.7367,250.6148,253.5571,254.6589,254.2049,289.8770,nan,nan
91.0000,249.1228,253.4264,254.1590,250.4190,251.9278,252.7950,253.8442,289.8876,nan,nan
92.0000,253.9212,254.1651,256.0838,252.3591,252.8356,254.2892,254.7730,289.9009,nan,nan
93.0000,257.3258,254.8637,257.6796,256.5166,255.4510,257.3882,257.5590,289.9123,nan,nan
94.0000,258.1992,255.5620,258.7189,257.8424,258.4278,259.8694,259.6997,289.9230,nan,nan
95.0000,260.9767,256.2459,259.4371,258.2123,259.4170,258.9178,260.4038,289.9307,nan,nan
96.0000,257.5600,256.9421,259.5447,258.6719,259.6854,260.3489,260.2424,289.9391,nan,nan
97.0000,257.2162,257.5724,259.6175,259.1064,259.6121,260.3128,260.2764,289.9440,nan,nan
98.0000,257.8733,257.8350,259.8336,259.8358,260.0727,259.8491,261.0867,289.9463,nan,nan
99.0000,260.2911,257.9293,260.3439,260.9531,261.8899,261.9117,261.7776,289.9479,nan,nan
100.0000,258.6557,257.9087,260.8821,261.4604,262.9099,262.4515,262.5727,289.9496,nan,nan
101.0000,256.8447,257.7099,260.2194,259.6414,259.8621,259.8689,262.8313,289.9507,nan,nan
102.0000,257.8673,257.3657,258.4815,257.0639,256.7798,256.1594,259.7516,289.9501,nan,nan
103.0000,255.1171,256.9981,256.4739,253.9477,254.6648,253.3552,255.8812,289.9449,nan,nan
104.0000,251.5196,256.8846,256.3942,253.3428,254.8695,253.2676,254.7607,289.9362,nan,nan
105.0000,253.6739,256.8744,257.3500,255.0777,255.5679,254.6908,256.0467,289.9252,nan,nan
106.0000,257.2739,256.9005,257.1713,256.8597,255.8068,255.6971,256.8866,289.9125,nan,nan
107.0000,256.2648,256.9587,257.5020,254.2769,255.5784,254.0503,256.7987,289.8978,nan,nan
108.0000,253.1442,257.0982,257.1216,252.1436,254.4039,252.5172,255.9047,289.8805,nan,nan
109.0000,254.9976,257.2978,256.5998,251.7898,254.0394,253.1520,255.1272,289.8651,nan,nan
110.0000,254.4467,257.5323,256.1694,253.8125,254.4380,254.1890,254.0800,289.8555,nan,nan
111.0000,255.1632,257.8784,256.1590,255.2132,255.6210,254.8781,253.6572,289.8504,nan,nan
112.0000,255.2880,258.3351,256.2599,255.9670,256.6152,254.7023,254.0277,289.8476,nan,nan
113.0000,253.7612,258.9014,256.5726,255.9152,256.1357,254.8813,254.5782,289.8464,nan,nan
114.0000,253.7375,259.5556,256.8975,256.0669,256.4605,255.1855,255.2540,289.8511,nan,nan
115.0000,254.9055,260.2480,257.5977,255.4331,256.7356,255.6227,256.0497,289.8620,nan,nan
116.0000,256.4865,261.0143,258.7777,256.4438,257.4785,256.3224,257.5458,289.8748,nan,nan
117.0000,262.4160,261.7679,261.2133,261.0785,259.9305,260.0965,262.1293,289.8893,nan,nan
118.0000,271.2690,262.5091,263.9492,266.6865,264.3420,265.4611,266.3531,289.9016,nan,nan
119.0000,274.1149,263.1735,265.0941,269.1307,268.7137,268.4989,268.0040,289.9112,nan,nan
120.0000,270.2661,263.7500,265.9583,268.2411,268.5091,267.2606,267.7736,289.9167,nan,nan
121.0000,269.5424,264.1566,267.1739,268.8311,268.4324,266.7829,268.7604,289.9159,nan,nan
122.0000,273.2523,264.4704,267.7471,271.0156,270.8440,271.6552,270.9109,289.9063,nan,nan
123.0000,274.8981,264.7861,267.7100,271.3351,270.7895,271.5939,271.1610,289.8932,nan,nan
124.0000,268.4969,265.1402,267.0924,269.2560,269.1163,269.5005,269.3850,289.8804,nan,nan
125.0000,264.3473,265.5141,266.0002,266.3947,267.5984,265.9321,266.1886,289.8708,nan,nan
126.0000,263.5373,265.8508,265.2614,264.5373,266.5126,264.3422,264.3806,289.8650,nan,nan
127.0000,262.5113,266.1761,265.0404,264.3388,265.5118,264.6400,264.1442,289.8611,nan,nan
128.0000,263.6085,266.5043,265.0580,265.1704,265.9908,267.7809,264.3411,289.8586,nan,nan
129.0000,265.0986,266.8168,265.3753,265.4660,266.1094,268.0895,264.5373,289.8556,nan,nan
130.0000,266.6003,267.1189,266.1964,265.1201,266.6701,267.1822,264.4158,289.8553,nan,nan
131.0000,267.8676,267.4181,267.1083,266.4345,266.6988,267.5673,264.5287,289.8560,nan,nan
132.0000,266.7589,267.7263,267.9990,265.7027,266.2689,266.9206,264.7137,289.8595,nan,nan
133.0000,266.0621,268.0609,267.9840,263.8393,265.7697,265.8065,264.9766,289.8666,nan,nan
134.0000,262.8532,268.3845,267.2466,264.8488,265.5588,266.1838,265.9612,289.8742,nan,nan
135.0000,265.5457,268.7100,267.7483,265.5642,266.1184,266.6252,266.9626,289.8806,nan,nan
136.0000,267.0609,269.0590,268.6602,266.0174,266.3614,267.2087,267.5482,289.8839,nan,nan
137.0000,267.8627,269.3971,268.8938,267.6908,267.4304,267.2200,268.0441,289.8860,nan,nan
138.0000,269.4029,269.6649,268.7036,268.2502,267.8544,267.3896,268.0413,289.8900,nan,nan
139.0000,267.8427,269.8050,268.6586,267.7585,267.6830,267.2588,268.4422,289.8962,nan,nan
140.0000,268.6986,269.9336,268.8590,268.2782,267.5421,267.5873,268.2715,289.9022,nan,nan
141.0000,269.9756,270.0467,269.2214,269.7823,268.1803,267.7551,268.2378,289.9052,nan,nan
142.0000,270.9931,270.1353,269.8381,270.5900,268.3973,269.8965,269.2609,289.9085,nan,nan
143.0000,271.9926,270.2183,270.1170,270.7486,268.9700,270.6043,269.6201,289.9123,nan,nan
144.0000,271.2849,270.3083,270.0199,269.6636,269.4087,270.3760,269.6202,289.9164,nan,nan
145.0000,271.8293,270.3804,270.1259,268.9572,269.4433,269.3648,269.4452,289.9192,nan,nan
146.0000,267.8561,270.4575,269.3315,267.6138,269.5543,268.0905,268.6139,289.9200,nan,nan
147.0000,268.4152,270.5426,267.8179,267.3133,269.6311,268.1933,268.1167,289.9212,nan,nan
148.0000,268.8337,270.6512,267.0834,268.0005,269.4938,268.3158,268.2150,289.9217,nan,nan
149.0000,268.7831,270.8210,267.1818,267.5262,269.5905,268.1233,267.9922,289.9212,nan,nan
150.0000,268.5923,271.0000,267.5946,266.8649,269.5409,267.9253,268.1958,289.9214,nan,nan
151.0000,268.9967,271.1768,267.8181,266.5282,269.6053,268.1163,268.6969,289.9178,nan,nan
152.0000,269.2550,271.3827,267.8784,267.6076,269.9857,268.0501,268.8346,289.9088,nan,nan
153.0000,269.0582,271.5927,268.4284,268.2991,270.9320,269.2162,269.2140,289.8983,nan,nan
154.0000,270.4820,271.8156,269.9876,268.8302,271.7693,270.3505,269.5596,289.8878,nan,nan
155.0000,271.2917,272.0364,272.0948,270.0938,272.1564,271.1221,269.8000,289.8814,nan,nan
156.0000,272.4418,272.2484,273.4311,271.4411,273.0385,272.8714,270.8855,289.8725,nan,nan
157.0000,271.8880,272.4395,273.2735,272.3040,273.4905,275.1180,272.9347,289.8587,nan,nan
158.0000,273.1897,272.6155,273.1519,274.2120,274.4951,277.5436,273.1318,289.8465,nan,nan
159.0000,275.3349,272.7695,273.6112,275.7776,275.0155,277.0057,273.3407,289.8419,nan,nan
160.0000,279.3748,272.8975,273.3100,276.9280,275.2893,275.0484,273.7359,289.8440,nan,nan
161.0000,278.7046,273.0071,272.8739,277.3716,275.0669,275.0311,274.7789,289.8521,nan,nan
162.0000,273.3509,273.1239,272.6794,275.4737,274.8771,274.9948,274.3113,289.8637,nan,nan
163.0000,276.3429,273.2144,272.6564,273.9192,273.5506,274.3460,273.9464,289.8797,nan,nan
164.0000,275.1876,273.2942,272.0335,273.0318,272.6877,274.1215,273.3302,289.8957,nan,nan
165.0000,272.6845,273.3643,271.3452,273.5107,272.5901,272.7126,272.7362,289.9076,nan,nan
166.0000,272.4748,273.4176,270.9515,273.3855,272.3313,272.2400,272.1228,289.9166,nan,nan
167.0000,273.0370,273.4046,270.9121,273.3459,272.2468,272.3875,271.6055,289.9174,nan,nan
168.0000,272.4095,273.3504,270.5215,273.2018,272.1908,272.0246,270.8164,289.9151,nan,nan
169.0000,270.8494,273.2874,270.2556,271.8835,272.0838,271.0255,270.2343,289.9116,nan,nan
170.0000,270.0058,273.1849,270.5389,270.4630,271.2791,270.6348,269.6591,289.9082,nan,nan
171.0000,270.4617,273.0416,270.4305,270.7869,270.7043,270.4327,269.6271,289.9065,nan,nan
172.0000,270.8092,272.8966,270.3473,270.7149,271.1150,270.5693,270.4872,289.9044,nan,nan
173.0000,270.2508,272.7651,270.1730,270.5608,271.2083,269.5883,269.8555,289.9010,nan,nan
174.0000,271.6564,272.6719,269.5208,270.3510,271.1091,268.5406,268.7766,289.8916,nan,nan
175.0000,270.0606,272.5542,269.8210,270.7647,269.9950,269.1606,268.6484,289.8792,nan,nan
176.0000,271.8444,272.4742,270.1458,272.7616,270.8265,270.4907,269.6171,289.8673,nan,nan
177.0000,274.1550,272.3866,270.1860,273.9620,271.6492,271.6735,272.3726,289.8606,nan,nan
178.0000,269.6882,272.3280,270.5184,273.0333,272.0732,271.4660,273.5930,289.8578,nan,nan
179.0000,271.1915,272.3149,270.5026,271.7437,271.7124,270.5874,271.9017,289.8554,nan,nan
180.0000,271.1275,272.3573,270.3292,270.9173,271.0929,269.7735,270.3123,289.8572,nan,nan
181.0000,270.1696,272.5462,270.1931,270.6704,269.6933,268.9732,268.9959,289.8613,nan,nan
182.0000,270.6821,272.7844,270.5816,270.1183,269.2242,269.6638,270.0948,289.8680,nan,nan
183.0000,270.9808,273.0579,271.1004,272.1001,271.3606,270.5370,271.3102,289.8809,nan,nan
184.0000,271.4677,273.3464,271.5256,274.4552,272.2000,272.5559,270.4530,289.8936,nan,nan
185.0000,273.9098,273.6116,271.3173,273.6044,271.9497,272.5559,272.0144,289.9014,nan,nan
186.0000,271.9595,273.8704,271.1902,272.2435,272.3930,271.7484,272.6631,289.9058,nan,nan
187.0000,269.3813,274.1457,271.0255,272.3064,273.0877,271.0986,271.6926,289.9097,nan,nan
188.0000,270.0484,274.4132,271.6723,273.1831,274.3480,272.2884,272.4950,289.9119,nan,nan
189.0000,273.6162,274.6709,273.6818,275.4804,276.2543,274.6955,274.0058,289.9109,nan,nan
190.0000,278.8057,274.8620,275.9141,276.4573,278.0658,277.2646,275.0008,289.9057,nan,nan
191.0000,281.3553,275.0183,277.4788,278.2596,279.3413,279.2747,276.9576,289.9008,nan,nan
192.0000,285.3427,275.1613,278.1977,280.3673,281.3429,281.2029,280.0339,289.8962,nan,nan
193.0000,285.3699,275.2283,277.2390,280.9544,280.8962,280.7717,280.8404,289.8983,nan,nan
194.0000,278.3848,275.2641,275.3163,279.6104,278.2122,277.8454,279.5845,289.9032,nan,nan
195.0000,272.4384,275.2836,273.5730,276.0473,276.1992,275.2119,277.9799,289.9081,nan,nan
196.0000,272.3502,275.2907,273.0705,274.3610,274.6455,274.6887,275.9157,289.9166,nan,nan
197.0000,269.9322,275.2596,272.4717,273.5596,272.9207,273.4437,275.1181,289.9243,nan,nan
198.0000,272.8087,275.2069,271.9772,274.7206,272.1822,273.5190,273.9497,289.9285,nan,nan
199.0000,272.6836,275.1476,271.4741,275.1207,274.0648,272.5968,273.1859,289.9310,nan,nan
200.0000,274.0766,275.0827,271.2234,274.5954,273.4287,272.0798,273.5435,289.9367,nan,nan
201.0000,274.5536,275.0236,271.5847,274.3812,272.6229,272.8205,273.5907,289.9426,nan,nan
202.0000,273.8099,274.9756,272.6950,274.2474,272.3248,273.0790,273.3225,289.9475,nan,nan
203.0000,273.0348,274.9265,273.9703,273.4054,273.4376,273.3228,273.5569,289.9471,nan,nan
204.0000,273.2253,274.8790,275.3084,274.7351,275.8233,276.0461,274.6144,289.9431,nan,nan
205.0000,277.3836,274.8259,277.4479,279.9318,278.6759,281.1176,277.9648,289.9377,nan,nan
206.0000,285.8620,274.7720,278.5772,281.0602,280.9838,281.6412,279.0691,289.9287,nan,nan
207.0000,287.1999,274.7193,277.5004,280.3829,279.7422,281.2800,278.3380,289.9150,nan,nan
208.0000,271.3799,274.6733,275.8228,278.5045,277.2906,278.2052,276.5065,289.8997,nan,nan
209.0000,270.4717,274.6200,274.5261,276.8311,275.3056,275.3727,274.7411,289.8870,nan,nan
210.0000,270.8836,274.5717,273.9917,275.4663,274.2173,274.3806,274.0417,289.8763,nan,nan
211.0000,270.4640,274.5436,273.4997,275.0064,273.8494,273.7942,274.0708,289.8666,nan,nan
212.0000,272.7592,274.5154,273.2029,274.0165,274.0771,273.9504,274.6645,289.8578,nan,nan
213.0000,274.0232,274.4896,272.7196,275.2026,274.6622,274.1365,275.0237,289.8548,nan,nan
214.0000,272.5019,274.4681,272.2463,274.6054,273.5193,274.4289,274.4520,289.8544,nan,nan
215.0000,269.8828,274.4455,271.7230,272.7403,272.4446,272.8870,273.8709,289.8552,nan,nan
216.0000,269.8002,274.4253,271.2177,271.7817,271.5698,273.1641,271.8362,289.8602,nan,nan
217.0000,270.7313,274.4118,270.7444,271.3282,271.8817,273.1197,270.9950,289.8684,nan,nan
218.0000,270.3345,274.3962,270.3618,271.9036,273.3632,273.5837,271.5171,289.8760,nan,nan
219.0000,271.6752,274.3900,270.3182,272.9272,275.0351,274.5711,273.9155,289.8838,nan,nan
220.0000,275.7769,274.3785,270.6392,274.8865,275.8012,275.5994,276.1610,289.8923,nan,nan
221.0000,278.2264,274.3688,270.9276,275.3864,275.6413,275.7143,275.7421,289.8977,nan,nan
222.0000,274.7415,274.3586,270.9429,273.1944,274.2235,273.8393,274.8710,289.9051,nan,nan
223.0000,269.4785,274.3438,271.5629,272.3140,270.9995,273.5918,274.6061,289.9135,nan,nan
224.0000,269.4398,274.3238,273.4064,273.6733,271.7477,274.2184,275.6606,289.9215,nan,nan
225.0000,273.8364,274.2983,274.7564,278.4727,274.0520,275.2652,277.5056,289.9243,nan,nan
226.0000,276.2545,274.2663,276.0809,279.6904,276.1482,276.8233,277.6421,289.9267,nan,nan
227.0000,279.3381,274.2243,277.1248,279.8262,277.3091,277.3959,278.1047,289.9284,nan,nan
228.0000,279.4943,274.1876,278.0825,279.9366,278.8710,279.5818,279.2299,289.9281,nan,nan
229.0000,279.2706,274.1506,278.4199,279.5783,278.8058,279.4416,279.7824,289.9253,nan,nan
230.0000,276.4541,274.0989,277.9474,278.6458,278.1473,277.7336,279.0165,289.9235,nan,nan
231.0000,272.8092,274.0312,277.1382,277.1231,277.9532,276.0694,278.2610,289.9291,nan,nan
232.0000,273.3467,273.9406,276.4870,276.4743,278.2785,275.5679,277.6599,289.9331,nan,nan
233.0000,276.4375,273.8454,275.4011,276.7144,277.3192,275.0166,276.2721,289.9408,nan,nan
234.0000,271.5663,273.7368,273.7913,276.6422,276.1923,274.5136,275.1410,289.9536,nan,nan
235.0000,269.5786,273.5988,273.6375,275.9115,275.9858,273.4626,275.0352,289.9682,nan,nan
236.0000,271.3484,273.4373,274.8177,275.3389,275.8871,273.7791,275.7986,289.9799,nan,nan
237.0000,274.8998,273.2739,275.2459,274.9309,275.4685,274.8578,275.6668,289.9877,nan,nan
238.0000,278.0583,273.1211,275.2014,274.6601,276.0768,275.6597,275.1718,289.9915,nan,nan
239.0000,279.7317,272.9348,274.6654,275.1886,276.1747,276.0300,274.8674,289.9903,nan,nan
240.0000,279.0238,272.6167,273.9571,275.9955,276.0395,276.1272,274.8319,289.9876,nan,nan
241.0000,275.0061,272.2540,273.2817,276.0656,274.7905,275.2824,274.5806,289.9849,nan,nan
242.0000,271.9781,271.7399,273.4724,274.7684,273.7447,273.4485,273.8348,289.9806,nan,nan
243.0000,269.2581,271.1480,273.0460,273.3019,273.3669,272.1667,272.5371,289.9713,nan,nan
244.0000,268.5486,270.5628,272.6556,273.1878,273.3705,272.2430,272.2871,289.9547,nan,nan
245.0000,271.8412,270.2058,272.1991,273.2795,273.4321,271.6166,272.1946,289.9345,nan,nan
246.0000,270.2935,269.9972,271.2905,272.5664,271.7904,270.2384,271.1493,289.9129,nan,nan
247.0000,270.4648,269.8360,270.5707,272.2085,271.3218,269.0627,270.2670,289.8947,nan,nan
248.0000,270.2627,269.7068,270.1079,272.4148,271.4111,270.1149,270.7591,289.8823,nan,nan
249.0000,271.4727,269.5245,270.5178,273.4028,271.9211,271.1257,272.1674,289.8735,nan,nan
250.0000,274.1106,269.2956,271.1778,273.8024,272.4389,271.7406,274.0881,289.8667,nan,nan
251.0000,275.3877,269.0620,271.4925,274.0522,272.8235,271.6671,274.9026,289.8592,nan,nan
252.0000,274.0150,268.8350,271.4519,274.2839,272.3359,272.1720,273.9397,289.8533,nan,nan
253.0000,268.4102,268.6180,270.3621,272.9127,271.3261,271.6784,272.7474,289.8532,nan,nan
254.0000,269.2044,268.3822,269.4642,271.0125,270.4656,270.7063,271.1859,289.8561,nan,nan
255.0000,270.3223,268.1292,268.6446,269.6820,270.7861,270.4662,270.6442,289.8573,nan,nan
256.0000,268.9565,267.8687,268.3423,269.5493,270.1499,270.8888,271.0073,289.8570,nan,nan
257.0000,272.9478,267.6198,268.2562,269.8090,269.7484,270.9547,271.0326,289.8582,nan,nan
258.0000,270.7277,267.4039,268.3094,269.4876,269.1244,270.6006,269.5419,289.8598,nan,nan
259.0000,269.2929,267.2113,268.7492,268.3962,268.5081,269.5949,268.8408,289.8607,nan,nan
260.0000,269.7706,267.0421,268.4010,269.2252,268.8022,268.8876,268.5459,289.8608,nan,nan
261.0000,269.5805,266.8876,267.4373,268.9835,268.8225,268.2371,267.7772,289.8603,nan,nan
262.0000,267.8723,266.7470,266.9509,267.3756,267.9033,267.3783,267.6964,289.8629,nan,nan
263.0000,264.6596,266.6093,266.4827,265.9769,267.3401,266.8363,267.9788,289.8723,nan,nan
264.0000,266.4741,266.4887,266.1920,265.0762,265.6920,266.5599,267.5093,289.8818,nan,nan
265.0000,267.1660,266.3569,265.5833,264.4386,264.8797,266.2298,268.3321,289.8943,nan,nan
266.0000,269.3215,266.2245,265.7117,264.3322,264.4194,266.5192,267.2710,289.9032,nan,nan
267.0000,265.8918,266.0930,265.5517,264.3962,264.5219,265.8810,266.7171,289.9100,nan,nan
268.0000,265.1583,265.9708,264.8924,264.1164,265.1675,265.5958,266.2536,289.9102,nan,nan
269.0000,265.2949,265.8549,264.7216,264.6129,265.9792,265.7943,265.7847,289.9054,nan,nan
270.0000,266.4062,265.7428,264.9791,265.2190,266.1893,266.3291,265.4217,289.8937,nan,nan
271.0000,265.6851,265.6406,265.3252,265.8089,266.4268,266.3167,265.8896,289.8792,nan,nan
272.0000,265.0308,265.5415,265.3026,266.3070,267.0005,265.4799,266.8648,289.8622,nan,nan
273.0000,265.9145,265.4508,265.7309,266.9977,267.3217,265.6433,267.6839,289.8500,nan,nan
274.0000,267.7904,265.4429,266.2885,268.3982,267.6134,267.7217,269.2837,289.8471,nan,nan
275.0000,270.3026,265.4950,266.7148,269.7062,267.9415,268.6403,269.4286,289.8513,nan,nan
276.0000,272.5815,265.5692,266.9169,271.0753,268.5843,269.0928,269.0978,289.8600,nan,nan
277.0000,270.7317,265.5694,266.5638,271.4333,268.7824,268.3014,268.6335,289.8730,nan,nan
278.0000,267.1962,265.5275,266.3500,270.5330,267.9833,268.1280,268.2259,289.8911,nan,nan
279.0000,266.3354,265.4792,266.0773,267.8695,266.0186,266.1103,267.1852,289.9118,nan,nan
280.0000,265.3099,265.4850,265.7527,265.9048,264.4064,265.0774,266.4305,289.9316,nan,nan
281.0000,265.6135,265.4971,265.5768,265.8100,265.0389,265.2300,266.8714,289.9506,nan,nan
282.0000,266.9607,265.5055,265.3300,265.6430,265.8396,266.0555,266.2291,289.9671,nan,nan
283.0000,268.0082,265.3680,265.3333,265.9688,266.5251,268.1430,266.0297,289.9781,nan,nan
284.0000,268.9213,265.2606,265.3358,267.3947,267.4684,269.1952,267.4492,289.9836,nan,nan
285.0000,268.2646,264.9806,264.8944,269.1201,267.2558,267.9934,267.0049,289.9868,nan,nan
286.0000,269.6043,264.4911,264.4288,267.6843,267.1272,266.4203,265.5577,289.9901,nan,nan
287.0000,268.0469,264.0859,264.8236,267.5898,265.9260,265.9023,265.1167,289.9883,nan,nan
288.0000,266.8731,263.6273,264.6963,267.0375,266.1846,266.2256,264.8217,289.9778,nan,nan
289.0000,265.9006,263.3526,264.2979,264.9433,265.0505,264.1238,264.0933,289.9630,nan,nan
290.0000,263.3021,263.0792,263.7581,262.7670,262.0999,262.2384,262.5105,289.9415,nan,nan
291.0000,261.0948,262.7887,262.6244,261.1801,261.2762,260.8969,261.5312,289.9186,nan,nan
292.0000,261.4145,262.6059,261.5129,261.4288,261.0376,260.4531,261.1048,289.8989,nan,nan
293.0000,263.4985,262.4519,261.1115,261.3684,260.9366,260.5043,261.1622,289.8829,nan,nan
294.0000,262.1867,262.2805,261.1518,260.5627,260.6956,259.3741,260.1207,289.8715,nan,nan
295.0000,260.6043,261.9471,260.9249,259.7893,259.5747,258.0544,259.0972,289.8703,nan,nan
296.0000,259.4860,261.5675,260.2819,259.1975,259.4758,257.5098,258.4006,289.8773,nan,nan
297.0000,258.5106,261.1360,260.1651,258.7744,259.7075,257.6133,258.0981,289.8856,nan,nan
298.0000,257.7513,260.7921,260.2034,259.6062,260.1935,258.1513,258.5258,289.8952,nan,nan
299.0000,261.2457,260.5339,260.6414,261.2750,260.7054,259.2073,259.8741,289.9075,nan,nan
300.0000,260.7496,260.2968,261.3000,261.5731,261.3242,260.4942,261.0486,289.9177,nan,nan
301.0000,260.6910,260.0504,260.7411,260.9568,260.9945,262.2012,261.4427,289.9240,nan,nan
302.0000,261.8250,259.6978,261.2543,260.6571,259.8501,259.9635,260.7246,289.9270,nan,nan
303.0000,259.7584,259.0819,260.1793,259.4470,258.4360,257.1152,259.5832,289.9290,nan,nan
304.0000,258.2011,258.3990,258.4633,257.4240,257.2505,255.2480,258.2871,289.9260,nan,nan
305.0000,254.2646,257.6566,258.1081,257.4949,256.7603,256.1119,257.0507,289.9173,nan,nan
306.0000,262.9205,257.0999,260.2247,260.9203,259.9846,259.8348,258.7824,289.9062,nan,nan
307.0000,264.7293,256.5892,261.0064,263.4842,262.5214,262.5328,260.9170,289.8902,nan,nan
308.0000,262.0015,256.1134,260.8260,262.2290,262.0185,261.7086,260.3352,289.8738,nan,nan
309.0000,257.7889,255.6241,259.2777,260.1974,260.5325,260.7559,259.7961,289.8619,nan,nan
310.0000,257.6572,255.2169,258.0246,258.3470,257.9312,258.4453,258.3145,289.8553,nan,nan
311.0000,256.2260,254.8891,256.6667,256.6249,254.9723,255.3974,257.6653,289.8514,nan,nan
312.0000,254.4485,254.6364,255.6557,254.9439,253.7868,253.7014,255.8754,289.8505,nan,nan
313.0000,252.4160,254.4503,254.0709,253.7259,252.5881,252.1055,254.5772,289.8527,nan,nan
314.0000,250.2866,254.2705,252.6477,251.3018,251.2533,250.3795,251.6846,289.8628,nan,nan
315.0000,248.8463,254.0940,251.1145,249.3782,250.4204,247.0607,249.0061,289.8771,nan,nan
316.0000,247.4133,254.0160,250.7523,245.8668,249.2898,245.9348,248.3875,289.8910,nan,nan
317.0000,251.3933,254.0055,252.1481,248.8705,251.9488,250.4097,252.0122,289.9053,nan,nan
318.0000,255.9237,254.0899,253.4689,254.6255,253.6525,252.5162,253.1530,289.9177,nan,nan
319.0000,249.9701,254.5271,254.0795,254.7048,253.1039,252.9032,253.4600,289.9283,nan,nan
320.0000,255.2163,255.2857,255.0323,254.2085,252.8345,251.4100,252.7755,289.9341,nan,nan
321.0000,248.2200,256.4941,256.2615,252.7948,253.3112,250.5550,253.4420,289.9377,nan,nan
322.0000,251.1208,257.8232,257.1690,253.9179,254.4480,254.0060,255.6405,289.9382,nan,nan
323.0000,260.9340,258.8922,257.6023,255.2634,256.9586,257.0933,257.6753,289.9363,nan,nan
324.0000,250.5490,259.7041,259.5800,257.7401,258.8601,258.9520,259.4674,289.9337,nan,nan
325.0000,268.7901,260.1145,260.4019,261.3527,261.1989,261.7918,261.6768,289.9340,nan,nan
326.0000,261.8013,260.2690,260.3158,262.3084,259.5625,262.5805,261.4691,289.9359,nan,nan
327.0000,250.2109,260.1448,259.7322,258.9112,256.1087,257.5123,259.1425,289.9382,nan,nan
328.0000,251.5356,259.7357,259.7713,256.1516,255.1696,255.7538,256.8744,289.9397,nan,nan
329.0000,260.6057,259.1173,259.9796,256.5845,257.0317,257.9358,257.1046,289.9423,nan,nan
330.0000,265.0098,258.4690,259.6773,258.8562,259.0031,259.6123,258.5233,289.9408,nan,nan
331.0000,259.7422,257.7050,259.4973,260.9661,260.6277,259.3869,259.2710,289.9413,nan,nan
332.0000,256.2661,256.8904,259.0450,260.4978,260.8053,258.0076,258.9272,289.9428,nan,nan
333.0000,256.3665,255.9698,257.9912,259.7371,260.8470,257.1494,259.5461,289.9435,nan,nan
334.0000,259.1362,254.9320,256.4308,258.2097,258.8995,255.6062,258.4087,289.9441,nan,nan
335.0000,255.2447,253.8235,254.9271,254.9597,256.7036,253.6180,255.9612,289.9416,nan,nan
336.0000,255.6252,252.6957,253.1309,252.5240,255.9935,251.3098,252.9156,289.9385,nan,nan
337.0000,252.8983,251.6006,249.7958,251.1497,253.8840,250.0315,250.5657,289.9330,nan,nan
338.0000,252.0780,250.6285,247.5884,249.8280,250.9077,247.9813,247.9545,289.9220,nan,nan
339.0000,251.7404,249.7633,246.4202,246.8644,248.3369,245.6517,244.5104,289.9080,nan,nan
340.0000,244.2424,248.9630,245.3707,243.7521,245.8150,242.6497,243.0667,289.8925,nan,nan
341.0000,242.0645,248.3168,244.5578,241.1360,245.1516,241.0030,242.6278,289.8781,nan,nan
342.0000,241.5596,247.8084,244.0878,241.7957,244.4292,240.3817,242.9611,289.8640,nan,nan
343.0000,241.6947,247.3995,244.2770,243.0232,244.5216,242.9987,244.8041,289.8503,nan,nan
344.0000,243.3750,247.0318,244.6160,243.3327,245.2574,244.2033,245.7074,289.8435,nan,nan
345.0000,245.2937,246.7367,244.5384,243.9614,245.8770,243.8476,245.8275,289.8393,nan,nan
346.0000,243.0218,246.5024,245.0479,244.0712,244.4594,243.7952,246.3373,289.8354,nan,nan
347.0000,241.2887,246.3543,246.4100,244.9800,245.2159,244.6783,246.3969,289.8322,nan,nan
348.0000,245.0833,246.2829,246.3548,245.3120,246.7923,245.7166,247.5864,289.8323,nan,nan
349.0000,246.1382,246.2087,245.1393,246.0156,247.9532,244.3756,247.2481,289.8339,nan,nan
350.0000,248.3917,246.1433,244.7549,247.8028,248.3690,245.6030,246.6527,289.8388,nan,nan
351.0000,249.6968,246.1122,244.1464,248.4597,248.1611,247.0244,245.9655,289.8451,nan,nan
352.0000,249.7035,246.1197,242.3505,247.8825,246.7216,244.9955,244.8661,289.8502,nan,nan
353.0000,246.0685,246.1807,240.6981,245.5291,244.4905,241.4483,243.1952,289.8518,nan,nan
354.0000,242.1756,246.4311,239.6176,242.1381,241.4086,239.9311,240.7690,289.8515,nan,nan
355.0000,237.6379,246.7151,239.2306,240.1277,239.8212,239.3545,238.6939,289.8516,nan,nan
356.0000,239.1600,247.1311,240.2625,240.7417,242.5626,239.3022,239.9059,289.8519,nan,nan
357.0000,243.9621,247.5567,242.0797,242.7629,243.6568,242.8613,241.4122,289.8549,nan,nan
358.0000,242.4050,247.8451,242.4794,242.1520,244.0332,242.6788,242.4976,289.8611,nan,nan
359.0000,239.5375,247.8701,242.8913,240.9338,244.2115,241.8153,243.5627,289.8668,nan,nan
360.0000,240.8103,247.9039,242.7762,242.8537,243.7912,244.2937,244.6862,289.8715,nan,nan
361.0000,239.6515,247.9176,243.2377,243.0920,244.7930,245.7730,245.1044,289.8733,nan,nan
362.0000,241.0727,247.9366,243.8978,241.5427,244.5904,245.5846,245.5705,289.8712,nan,nan
363.0000,246.4812,247.9681,245.7646,244.6272,247.1701,247.8906,247.9563,289.8669,nan,nan
364.0000,254.0485,247.9746,248.3648,252.7900,250.9095,251.1621,251.3763,289.8622,nan,nan


==> figures/appendix/temporal_reconstruction/arctic_strat.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,225.4979,224.9513,227.4000,226.2967,226.0652,225.9021,227.0934,222.4704,nan,nan
1.0000,227.6648,227.1151,228.6229,227.4449,227.5922,227.1884,228.6620,222.4700,nan,nan
2.0000,229.5351,228.6761,229.9834,229.4414,229.7882,228.5857,230.2762,222.4697,nan,nan
3.0000,231.0512,230.0133,231.1965,231.4113,230.7986,230.2990,231.0441,222.4693,nan,nan
4.0000,232.1097,231.0270,232.1197,233.0016,232.0619,232.0414,231.8401,222.4689,nan,nan
5.0000,233.8988,231.7105,233.0798,234.4551,234.0848,233.5453,232.8421,222.4684,nan,nan
6.0000,233.3407,231.9859,233.5050,233.9201,233.7154,232.8579,233.0289,222.4680,nan,nan
7.0000,231.1583,232.0419,233.0475,232.4130,231.3388,231.3825,231.5643,222.4679,nan,nan
8.0000,230.3390,231.6642,232.0143,231.7446,231.6161,231.0605,230.7115,222.4679,nan,nan
9.0000,231.5394,231.0156,230.8076,231.9481,231.7316,231.6458,230.4140,222.4680,nan,nan
10.0000,230.5487,230.2289,229.6310,231.4406,230.8758,230.9296,230.0983,222.4682,nan,nan
11.0000,230.2756,229.2969,228.5136,229.5945,229.2686,229.4220,228.9640,222.4685,nan,nan
12.0000,225.7713,228.1229,227.3864,227.2147,226.8361,228.0560,227.3098,222.4687,nan,nan
13.0000,225.9645,226.8430,226.9849,225.8719,226.5145,226.6050,226.4263,222.4689,nan,nan
14.0000,226.8049,225.6972,226.9182,227.0565,227.1818,226.9212,227.4114,222.4693,nan,nan
15.0000,227.6322,224.6151,226.9499,227.8466,227.3772,227.0136,228.5225,222.4695,nan,nan
16.0000,227.9420,223.6060,226.4059,227.6949,226.8457,226.8792,227.8750,222.4695,nan,nan
17.0000,225.0855,222.7256,225.1974,225.1246,224.7715,225.2518,224.9646,222.4696,nan,nan
18.0000,222.3237,221.9556,223.2467,222.2621,222.3073,222.1286,221.6813,222.4696,nan,nan
19.0000,220.0255,221.2948,221.3934,221.1526,220.8466,220.3955,219.6577,222.4696,nan,nan
20.0000,219.7621,220.5844,219.7923,220.1708,219.6067,219.3609,218.4794,222.4699,nan,nan
21.0000,219.4609,219.9578,219.0142,219.2197,218.9845,219.0013,218.1364,222.4701,nan,nan
22.0000,219.1120,219.5353,218.8344,218.6616,218.9538,219.0708,218.8580,222.4706,nan,nan
23.0000,219.2259,219.3322,219.5057,219.1869,219.7311,219.5561,218.9406,222.4713,nan,nan
24.0000,219.4005,219.1363,220.1772,219.8316,220.0556,219.8089,219.4627,222.4720,nan,nan
25.0000,219.8468,219.0417,220.0163,220.2534,220.1875,219.8183,219.8757,222.4728,nan,nan
26.0000,220.1385,219.0317,219.8820,220.4600,220.2232,221.0405,219.8808,222.4735,nan,nan
27.0000,219.9559,219.0515,219.8752,220.6345,220.1661,220.7334,219.5304,222.4744,nan,nan
28.0000,219.0110,219.1901,219.7962,220.1782,219.8315,219.9450,219.3505,222.4749,nan,nan
29.0000,219.3464,219.4455,220.1051,219.4683,219.9300,219.6568,218.9967,222.4753,nan,nan
30.0000,219.4537,219.9154,220.3158,219.8045,219.8444,219.5834,218.8464,222.4756,nan,nan
31.0000,220.5149,220.6674,220.6211,220.1259,219.8048,220.3148,219.7045,222.4755,nan,nan
32.0000,220.9617,221.4603,220.9076,221.4172,221.1122,221.4075,220.5788,222.4752,nan,nan
33.0000,222.4272,222.2974,221.8925,222.5501,223.0023,222.4039,221.5315,222.4748,nan,nan
34.0000,222.9040,222.9432,223.0951,223.2161,223.7533,223.4174,223.1467,222.4743,nan,nan
35.0000,223.7287,223.2723,223.5909,223.5505,224.1419,223.4610,223.6145,222.4738,nan,nan
36.0000,223.8182,223.6289,223.7417,223.8065,224.2369,223.1731,223.6166,222.4734,nan,nan
37.0000,224.1044,223.9036,223.4718,223.4938,224.2367,223.3478,223.9654,222.4734,nan,nan
38.0000,223.6263,224.1417,223.1785,223.0372,223.6506,223.4787,223.6786,222.4734,nan,nan
39.0000,223.4657,224.3802,223.7334,223.3662,223.6637,223.4339,223.3408,222.4733,nan,nan
40.0000,224.0148,224.6104,224.3076,223.9459,224.0748,223.8851,223.4348,222.4733,nan,nan
41.0000,225.1648,224.8490,224.9995,224.6772,225.0597,223.8387,224.4501,222.4735,nan,nan
42.0000,225.3732,225.1517,225.4835,225.1572,225.8170,224.2992,225.5059,222.4739,nan,nan
43.0000,224.6536,225.5021,225.4807,224.8347,225.3821,224.7684,225.9073,222.4745,nan,nan
44.0000,224.6930,225.8298,224.8459,224.6041,225.0327,224.6208,225.9872,222.4750,nan,nan
45.0000,224.9377,226.2369,224.4400,224.6472,225.0975,225.1011,225.5638,222.4754,nan,nan
46.0000,224.9880,226.6430,224.3727,224.7814,225.3131,225.2678,225.1925,222.4753,nan,nan
47.0000,224.4249,227.0858,224.5008,225.2254,225.0905,225.2659,224.6091,222.4750,nan,nan
48.0000,225.5726,227.6600,224.8642,225.2345,225.5057,225.6996,224.9512,222.4742,nan,nan
49.0000,226.0950,228.2856,225.6264,225.8222,226.0785,226.1146,225.9996,222.4732,nan,nan
50.0000,226.6254,228.9315,227.5028,226.4597,227.2105,226.4005,226.5240,222.4719,nan,nan
51.0000,227.4179,229.3199,230.0099,228.3964,229.1567,227.8686,228.5640,222.4708,nan,nan
52.0000,233.0334,229.6574,231.8245,232.2717,232.4011,231.9839,232.4200,222.4698,nan,nan
53.0000,234.9757,229.8237,232.4875,234.3316,235.1390,234.4289,233.8051,222.4690,nan,nan
54.0000,233.9210,229.9026,232.2408,233.7601,234.5033,233.2849,232.9322,222.4681,nan,nan
55.0000,231.4471,229.9065,230.5479,230.7174,231.9876,230.5711,230.9905,222.4675,nan,nan
56.0000,229.1578,229.8905,229.2733,228.1222,229.1913,228.5669,229.2067,222.4673,nan,nan
57.0000,226.8706,229.8741,228.4548,226.7969,227.5166,226.8862,228.1130,222.4673,nan,nan
58.0000,226.5379,229.8438,228.1553,226.7469,226.7855,226.5882,227.3128,222.4677,nan,nan
59.0000,227.5325,229.7509,228.2765,227.6815,227.1993,227.7537,227.5953,222.4681,nan,nan
60.0000,228.1833,229.5582,228.4865,228.3978,228.2539,228.0970,228.4996,222.4688,nan,nan
61.0000,228.5314,229.3339,228.5653,228.2492,228.1332,228.5261,229.0713,222.4697,nan,nan
62.0000,228.5385,229.0808,228.6535,227.8974,228.1298,227.9493,228.8675,222.4705,nan,nan
63.0000,228.2223,228.7934,228.3549,228.2246,227.9625,226.9351,228.5448,222.4713,nan,nan
64.0000,227.5772,228.4960,228.3888,228.3685,228.1009,227.1111,228.2826,222.4718,nan,nan
65.0000,228.5533,228.2466,228.4735,228.2059,228.1967,227.2999,227.5526,222.4721,nan,nan
66.0000,227.5064,228.0212,228.4914,227.2166,227.4429,226.9552,227.0216,222.4722,nan,nan
67.0000,226.4973,227.8625,228.3445,227.1473,226.7746,226.5336,226.6061,222.4720,nan,nan
68.0000,226.0897,227.7402,227.8700,227.2359,226.5886,226.7409,226.3508,222.4716,nan,nan
69.0000,226.4926,227.6308,227.3641,227.1945,226.5375,226.4718,226.3043,222.4712,nan,nan
70.0000,226.9604,227.5252,227.0134,227.1245,226.4733,225.9585,226.6306,222.4707,nan,nan
71.0000,227.0061,227.4183,226.8778,227.3653,226.6267,226.0841,226.8092,222.4702,nan,nan
72.0000,226.6915,227.3696,227.0406,227.0038,226.6268,226.5447,226.5173,222.4696,nan,nan
73.0000,226.7601,227.3096,227.3319,227.0042,226.5050,226.6373,226.2829,222.4693,nan,nan
74.0000,226.6977,227.2050,227.4721,226.7612,226.7307,226.8245,226.6190,222.4691,nan,nan
75.0000,226.4187,227.1080,227.2639,226.3436,226.3656,226.9470,226.4713,222.4690,nan,nan
76.0000,226.1471,226.9924,226.7027,226.0125,225.8297,226.3270,226.2538,222.4691,nan,nan
77.0000,225.9750,226.8310,226.1006,225.8627,225.6618,225.6143,226.0844,222.4691,nan,nan
78.0000,225.8123,226.6415,226.0396,226.0809,225.6065,225.8077,226.1208,222.4691,nan,nan
79.0000,226.6386,226.5079,226.6393,226.7178,225.8083,226.3692,226.5030,222.4689,nan,nan
80.0000,226.4724,226.3840,227.2209,227.0525,226.2914,227.4228,227.3664,222.4688,nan,nan
81.0000,227.1845,226.1883,227.6949,227.9109,227.3689,227.9753,228.1582,222.4687,nan,nan
82.0000,227.8525,225.9565,227.7059,228.3625,227.6768,227.8336,228.0941,222.4688,nan,nan
83.0000,227.6723,225.7381,227.2976,228.0230,227.6027,227.8996,227.7165,222.4690,nan,nan
84.0000,226.8060,225.5613,226.7576,226.8790,227.0900,227.3128,227.1233,222.4693,nan,nan
85.0000,225.5967,225.3365,226.1731,225.7561,226.0110,226.1380,225.9683,222.4696,nan,nan
86.0000,224.9701,225.1262,225.4987,224.6323,225.2181,224.9730,224.5897,222.4698,nan,nan
87.0000,225.0185,225.0008,224.7752,224.2820,224.7772,224.5705,223.6115,222.4699,nan,nan
88.0000,224.4082,224.9388,224.3120,223.7853,224.2627,224.4373,222.9127,222.4704,nan,nan
89.0000,224.0077,224.8727,224.0466,223.5777,223.7179,224.4459,222.9017,222.4709,nan,nan
90.0000,223.8167,224.8353,223.6138,223.6392,223.7153,224.0533,223.3551,222.4716,nan,nan
91.0000,224.2395,224.8309,223.7442,224.1261,224.2217,224.3553,223.8924,222.4723,nan,nan
92.0000,224.0580,224.8295,223.6709,224.3465,223.6491,224.1420,223.6677,222.4730,nan,nan
93.0000,223.5619,224.8311,223.5808,224.1087,223.6425,223.7294,223.6143,222.4735,nan,nan
94.0000,223.3341,224.8606,223.7143,224.0249,223.5659,223.5711,223.6490,222.4736,nan,nan
95.0000,223.4665,224.8934,224.0347,224.1942,223.4399,223.8741,223.7115,222.4735,nan,nan
96.0000,223.7688,224.9445,224.3907,224.6345,224.0784,224.5592,224.0355,222.4732,nan,nan
97.0000,225.2076,225.0568,224.8520,225.0711,225.0927,225.4817,224.6608,222.4727,nan,nan
98.0000,226.0495,225.1950,225.3547,225.6045,225.7408,225.8349,225.3107,222.4720,nan,nan
99.0000,226.5460,225.3715,225.8064,226.0574,226.3100,226.3002,225.7079,222.4712,nan,nan
100.0000,226.7046,225.6263,226.0919,226.0261,226.2403,226.4106,225.7832,222.4703,nan,nan
101.0000,226.9730,225.9650,226.2494,226.4744,226.1339,225.8765,225.9017,222.4696,nan,nan
102.0000,226.3178,226.3920,226.2841,226.6519,226.0662,226.0726,225.8411,222.4689,nan,nan
103.0000,226.9371,226.9355,226.1750,226.8095,226.1813,226.0246,226.3870,222.4683,nan,nan
104.0000,226.5107,227.4166,226.5140,226.7372,226.4010,226.4892,226.6138,222.4680,nan,nan
105.0000,226.4750,227.8374,226.9019,227.0565,226.5403,227.2427,226.7687,222.4681,nan,nan
106.0000,226.9547,228.2151,227.0087,227.6252,226.8094,227.2020,227.2166,222.4685,nan,nan
107.0000,227.5050,228.5037,226.9224,228.6313,227.8079,227.9443,227.6685,222.4690,nan,nan
108.0000,228.9933,228.7564,227.5022,229.3983,228.6360,228.7266,228.3907,222.4696,nan,nan
109.0000,229.5749,228.9718,228.3137,229.8949,228.9566,229.3971,228.9700,222.4702,nan,nan
110.0000,229.9047,229.1557,229.2440,230.3618,229.3436,230.0137,229.6114,222.4707,nan,nan
111.0000,230.1285,229.2853,229.6526,230.0195,229.1577,230.1889,229.8205,222.4709,nan,nan
112.0000,229.4144,229.3659,229.9067,229.4573,228.9054,230.3775,229.5602,222.4711,nan,nan
113.0000,229.7591,229.3924,230.0646,229.2348,229.0723,229.7380,229.4964,222.4712,nan,nan
114.0000,229.4586,229.3555,230.2956,229.5536,229.3931,229.6582,229.2196,222.4710,nan,nan
115.0000,229.8228,229.2743,230.5550,229.5130,230.0257,230.0572,228.9483,222.4707,nan,nan
116.0000,229.6742,229.1465,230.6634,229.8044,230.6509,230.2892,229.1171,222.4704,nan,nan
117.0000,229.8941,228.9969,230.2928,230.0585,230.1551,230.2822,229.0873,222.4701,nan,nan
118.0000,230.4554,228.8559,229.6100,230.2767,230.0240,230.2173,228.9786,222.4697,nan,nan
119.0000,230.2880,228.7499,229.3506,230.0807,230.1524,229.4944,229.2201,222.4692,nan,nan
120.0000,229.9564,228.6807,228.7997,229.9102,229.7390,229.3805,228.8236,222.4686,nan,nan
121.0000,228.8691,228.6608,228.1348,229.3292,228.6900,229.0638,227.7887,222.4680,nan,nan
122.0000,228.0502,228.7177,227.5596,228.8190,227.4321,228.1940,227.2562,222.4675,nan,nan
123.0000,227.0868,228.7788,227.1201,228.3502,227.1020,227.4982,227.5626,222.4675,nan,nan
124.0000,227.4843,228.8342,226.9860,227.6898,226.9047,227.5082,227.4135,222.4680,nan,nan
125.0000,227.4041,228.8996,227.0691,227.6035,227.2174,227.5275,227.3103,222.4688,nan,nan
126.0000,227.1926,228.9708,227.3578,227.5977,227.6154,226.9910,227.3611,222.4698,nan,nan
127.0000,227.9041,229.0517,227.6937,228.1502,227.6642,227.2162,227.2213,222.4709,nan,nan
128.0000,228.3114,229.1400,228.1785,228.1664,227.6147,227.8184,227.3684,222.4721,nan,nan
129.0000,228.1070,229.2418,228.5532,228.3165,228.2191,227.8360,227.9144,222.4732,nan,nan
130.0000,228.2556,229.3423,228.7950,228.8086,228.6081,228.4119,228.5162,222.4742,nan,nan
131.0000,228.9976,229.4438,229.0124,229.4382,228.8649,228.8123,229.0577,222.4749,nan,nan
132.0000,229.9965,229.5492,229.1068,230.5419,228.9224,229.4676,229.5113,222.4752,nan,nan
133.0000,230.1452,229.6630,229.4492,230.5298,229.1433,230.1744,230.1972,222.4753,nan,nan
134.0000,229.8042,229.7800,229.7152,229.9844,229.5973,230.2988,230.1003,222.4751,nan,nan
135.0000,229.6912,229.9029,229.8503,230.1646,230.2437,230.2424,230.1556,222.4746,nan,nan
136.0000,230.1233,230.0397,230.2228,230.9022,230.7140,230.6821,230.3148,222.4738,nan,nan
137.0000,231.2061,230.1980,230.6300,230.9423,231.2659,231.1462,230.5425,222.4728,nan,nan
138.0000,230.9245,230.3707,231.0209,231.2256,231.5920,231.4554,230.9351,222.4717,nan,nan
139.0000,231.4899,230.5212,231.2445,231.2632,231.9240,231.8296,231.0410,222.4708,nan,nan
140.0000,231.4204,230.6768,231.2720,231.3762,232.0241,231.8077,231.1053,222.4701,nan,nan
141.0000,231.0434,230.8408,231.4864,231.5042,231.8476,231.8693,231.4438,222.4694,nan,nan
142.0000,231.3519,231.0147,231.6042,231.9414,231.9028,231.3866,231.7837,222.4691,nan,nan
143.0000,231.3876,231.1877,231.6144,232.1698,231.6308,231.4678,231.6219,222.4689,nan,nan
144.0000,232.2079,231.3654,231.6239,232.1636,231.2057,232.2503,231.4930,222.4689,nan,nan
145.0000,233.5116,231.5426,231.6664,232.0107,231.3716,232.3543,231.5184,222.4690,nan,nan
146.0000,232.2119,231.7126,231.6526,231.9042,231.8223,232.0518,231.6176,222.4694,nan,nan
147.0000,231.0551,231.8846,231.4209,231.6390,231.8084,231.7814,231.6141,222.4700,nan,nan
148.0000,231.6321,232.0361,231.3338,231.3746,231.5829,231.9817,231.5189,222.4705,nan,nan
149.0000,231.9891,232.1530,231.4685,231.8340,231.6476,232.0669,231.6497,222.4711,nan,nan
150.0000,232.0787,232.2351,231.7760,232.6852,231.8485,232.1167,232.1288,222.4718,nan,nan
151.0000,232.3352,232.2918,232.0109,233.2034,232.2929,232.4382,232.4538,222.4723,nan,nan
152.0000,233.1176,232.3459,232.3402,233.4637,232.8630,232.9246,232.7492,222.4728,nan,nan
153.0000,233.6474,232.4059,232.6602,233.5825,233.2227,233.0792,232.9474,222.4731,nan,nan
154.0000,233.3037,232.4688,232.6182,233.4553,233.3935,233.0434,232.9556,222.4732,nan,nan
155.0000,233.0163,232.5282,232.1813,232.9699,232.8131,232.3760,232.8779,222.4734,nan,nan
156.0000,232.0935,232.5821,231.8705,231.8150,232.0193,231.6119,232.4095,222.4737,nan,nan
157.0000,231.8789,232.6425,231.7608,231.7878,231.7413,231.3990,231.9753,222.4740,nan,nan
158.0000,231.7393,232.7006,231.8704,232.2789,232.1737,231.5070,231.9510,222.4743,nan,nan
159.0000,233.0587,232.7827,232.2918,232.7351,232.4968,232.3992,232.2813,222.4744,nan,nan
160.0000,232.3021,232.8741,232.7402,232.7337,232.3577,232.5562,232.4239,222.4744,nan,nan
161.0000,232.4298,232.9680,233.0107,232.9653,232.7032,232.7220,232.3118,222.4742,nan,nan
162.0000,233.2541,233.0581,233.3752,233.2147,233.0280,232.8616,232.2802,222.4740,nan,nan
163.0000,232.8596,233.1375,233.4947,233.3913,233.6020,233.2844,232.9197,222.4736,nan,nan
164.0000,233.4666,233.2159,233.3593,233.3743,233.7451,233.6122,233.1277,222.4732,nan,nan
165.0000,232.9210,233.2961,232.9790,233.3458,233.8124,233.8503,233.0178,222.4728,nan,nan
166.0000,233.4929,233.3771,232.8696,233.2229,233.4245,233.4824,233.0143,222.4726,nan,nan
167.0000,233.6643,233.4353,232.7393,233.1348,233.2996,233.0267,233.0767,222.4725,nan,nan
168.0000,232.7649,233.5017,232.8326,233.0083,233.0280,232.7258,232.9819,222.4722,nan,nan
169.0000,232.7230,233.5762,233.1070,233.3704,232.8510,232.8883,232.9620,222.4718,nan,nan
170.0000,233.3369,233.6654,233.2309,233.6828,232.9911,233.0103,232.8283,222.4714,nan,nan
171.0000,233.5278,233.7577,233.4249,233.5699,233.6047,233.0938,232.8303,222.4708,nan,nan
172.0000,233.0360,233.8363,233.4972,233.3183,233.6740,233.5918,233.0751,222.4703,nan,nan
173.0000,232.9577,233.9060,233.6398,233.4230,233.6407,233.5560,233.5140,222.4700,nan,nan
174.0000,233.2568,233.9455,233.9374,234.0780,234.1394,233.3439,233.8179,222.4697,nan,nan
175.0000,234.5273,233.9880,234.0822,234.4602,234.7491,233.8442,233.9770,222.4695,nan,nan
176.0000,234.5085,234.0213,234.3532,234.9184,235.0120,234.3978,234.2475,222.4695,nan,nan
177.0000,235.1811,234.0690,234.2290,234.7030,234.8460,234.8669,234.3395,222.4694,nan,nan
178.0000,234.5871,234.1039,233.9982,234.3293,234.5418,234.4485,234.3270,222.4694,nan,nan
179.0000,234.0935,234.1220,233.7482,234.1469,233.9839,234.1179,234.4439,222.4695,nan,nan
180.0000,233.5977,234.1160,233.4827,233.8417,233.3713,234.0883,233.7096,222.4700,nan,nan
181.0000,232.7800,234.0458,233.2528,233.4732,233.1699,233.6188,232.7691,222.4708,nan,nan
182.0000,233.0911,233.9312,232.9910,233.1821,232.8453,232.8284,232.0484,222.4716,nan,nan
183.0000,232.3831,233.7820,232.9459,233.0580,233.0115,232.7737,232.3418,222.4725,nan,nan
184.0000,232.8688,233.6228,232.9852,233.2677,233.4739,233.4686,232.7326,222.4731,nan,nan
185.0000,233.6143,233.4658,232.9414,233.8444,234.1598,233.2230,232.7799,222.4736,nan,nan
186.0000,234.3254,233.2998,232.9344,234.1156,233.8847,233.0631,233.2422,222.4741,nan,nan
187.0000,233.1966,233.1224,232.9731,233.2676,233.1307,232.5532,233.2481,222.4744,nan,nan
188.0000,232.3763,232.9597,232.8753,232.3292,232.3521,232.1249,232.5886,222.4745,nan,nan
189.0000,231.6240,232.7965,232.2012,231.8650,232.1528,232.4039,232.0135,222.4744,nan,nan
190.0000,231.6377,232.6510,231.7726,232.2191,232.0788,232.2918,231.9431,222.4741,nan,nan
191.0000,232.1509,232.5219,231.5935,232.0009,232.2791,232.4991,232.1112,222.4736,nan,nan
192.0000,232.5796,232.3966,231.4463,232.3270,232.3201,232.0948,232.1003,222.4728,nan,nan
193.0000,231.6323,232.2861,231.6051,231.9223,231.8565,231.6885,232.0849,222.4722,nan,nan
194.0000,231.2075,232.1890,231.8809,231.6749,231.9579,231.3704,232.1736,222.4715,nan,nan
195.0000,232.1149,232.1026,232.3651,232.1662,232.5043,231.9012,232.3773,222.4711,nan,nan
196.0000,233.2314,232.0281,233.0665,232.7704,233.4427,232.3918,232.6293,222.4709,nan,nan
197.0000,233.5403,231.9678,233.4468,233.4757,233.6233,233.1980,232.7959,222.4709,nan,nan
198.0000,233.3587,231.9126,233.1457,233.4758,233.5063,233.4001,232.8575,222.4711,nan,nan
199.0000,232.3800,231.8471,232.6835,232.7383,232.3356,233.1861,232.4492,222.4714,nan,nan
200.0000,232.0775,231.7720,232.8016,232.3066,232.0208,232.7507,231.9663,222.4716,nan,nan
201.0000,231.9602,231.6956,232.7318,232.1786,231.8411,233.0013,231.6840,222.4718,nan,nan
202.0000,231.8251,231.6148,232.3822,232.4537,231.7502,232.5735,231.7500,222.4721,nan,nan
203.0000,231.6149,231.5265,231.8752,231.3979,231.3282,231.9936,231.4423,222.4723,nan,nan
204.0000,230.7518,231.4252,231.1763,230.8137,231.0532,231.2801,230.7794,222.4725,nan,nan
205.0000,229.9330,231.3249,230.6459,230.4817,230.5766,230.9292,229.9561,222.4726,nan,nan
206.0000,230.3958,231.2222,230.5117,230.7399,230.6475,230.5674,229.7925,222.4726,nan,nan
207.0000,230.8431,231.1096,230.9431,230.9858,231.0434,230.8875,230.2140,222.4725,nan,nan
208.0000,231.9345,231.0034,231.4970,231.2539,231.7837,231.3933,231.1512,222.4721,nan,nan
209.0000,231.9645,230.8968,231.6319,231.6371,232.0767,231.5419,231.4483,222.4715,nan,nan
210.0000,231.7200,230.7930,231.5125,231.8825,231.7701,231.4127,231.3910,222.4709,nan,nan
211.0000,231.1329,230.6845,231.3974,231.7919,231.3730,231.1893,231.0475,222.4706,nan,nan
212.0000,230.4208,230.5717,231.2284,231.6713,231.4102,230.6977,230.9892,222.4703,nan,nan
213.0000,230.9171,230.4587,230.7995,231.2269,230.7091,230.5119,230.9049,222.4701,nan,nan
214.0000,230.2192,230.3313,230.3093,230.5102,230.3192,230.1166,230.7311,222.4699,nan,nan
215.0000,229.6595,230.1840,230.1971,229.9393,229.9479,230.1849,230.2499,222.4698,nan,nan
216.0000,229.2176,230.0360,230.2331,229.7699,229.8854,230.3602,230.1595,222.4697,nan,nan
217.0000,230.4872,229.8878,230.3082,229.8640,230.0638,230.4285,230.1920,222.4697,nan,nan
218.0000,230.1965,229.7528,230.4889,230.3165,230.2076,230.8534,230.1198,222.4696,nan,nan
219.0000,230.6012,229.6242,230.7605,230.9167,230.5574,230.5693,230.0144,222.4694,nan,nan
220.0000,231.2523,229.4933,231.0491,231.2573,231.1542,230.4445,229.8190,222.4689,nan,nan
221.0000,231.7586,229.3578,231.3419,232.1385,231.6123,231.0184,230.4283,222.4685,nan,nan
222.0000,231.6964,229.2144,231.3560,232.3631,232.4667,232.0839,230.9002,222.4683,nan,nan
223.0000,231.5827,229.0722,230.9621,231.4461,232.6258,231.8819,230.9936,222.4684,nan,nan
224.0000,230.6326,228.9324,230.3985,230.8001,231.4976,230.9155,230.5155,222.4685,nan,nan
225.0000,230.1589,228.7916,229.8488,231.1285,231.1252,230.6373,230.0338,222.4688,nan,nan
226.0000,230.0165,228.6467,229.2409,230.6782,230.4467,229.9985,229.9778,222.4692,nan,nan
227.0000,229.9615,228.5013,228.7084,229.6099,229.6526,229.8244,229.6560,222.4698,nan,nan
228.0000,228.7401,228.3465,228.4301,228.8692,229.1920,229.4874,229.3239,222.4706,nan,nan
229.0000,228.9215,228.1887,228.3192,228.4411,228.5776,229.0075,229.0638,222.4715,nan,nan
230.0000,228.2276,228.0332,228.3581,228.7263,228.6442,228.7858,228.8706,222.4725,nan,nan
231.0000,228.8686,227.8819,228.3924,228.7977,228.6247,228.7194,228.6094,222.4736,nan,nan
232.0000,228.3956,227.7063,228.1138,228.7122,228.7210,228.5922,228.4811,222.4745,nan,nan
233.0000,228.8728,227.5145,228.0219,228.2845,228.6910,228.6154,228.5428,222.4751,nan,nan
234.0000,228.4819,227.3242,228.0751,228.0791,228.8304,228.7086,228.2708,222.4755,nan,nan
235.0000,228.1843,227.1329,227.8702,228.1894,228.2284,228.2915,227.7843,222.4755,nan,nan
236.0000,227.7307,226.9501,227.5630,228.1019,227.9738,227.1603,227.2550,222.4752,nan,nan
237.0000,227.4539,226.7512,227.4018,227.7134,227.8342,226.8161,227.0237,222.4746,nan,nan
238.0000,227.1053,226.5352,227.3621,227.2677,227.8936,227.3417,226.9020,222.4736,nan,nan
239.0000,226.9781,226.3130,227.2046,227.2940,227.5490,227.1507,226.9990,222.4725,nan,nan
240.0000,226.8072,226.0484,226.8537,227.2731,227.1105,226.8734,226.9259,222.4713,nan,nan
241.0000,226.7174,225.8182,226.5248,227.1912,227.1140,226.3154,226.9162,222.4704,nan,nan
242.0000,226.5949,225.6352,226.0474,226.6716,226.2717,226.1722,226.8311,222.4697,nan,nan
243.0000,226.5300,225.4272,225.6000,226.2661,225.7910,225.8725,226.3426,222.4695,nan,nan
244.0000,226.1938,225.2043,225.1445,225.6122,225.3128,226.0016,225.8332,222.4697,nan,nan
245.0000,225.3189,224.9387,224.7263,225.2478,225.1467,225.9922,225.4055,222.4704,nan,nan
246.0000,225.2508,224.6821,224.6273,224.9680,224.9250,225.6441,225.4154,222.4713,nan,nan
247.0000,225.2459,224.4150,224.5728,225.0102,225.0368,225.4876,225.3037,222.4724,nan,nan
248.0000,224.3399,224.1202,224.6060,224.7173,224.8196,225.5231,225.0435,222.4739,nan,nan
249.0000,224.1300,223.8525,224.3922,224.2604,224.4150,225.3261,224.4369,222.4753,nan,nan
250.0000,224.3684,223.6289,224.0991,224.2007,224.2978,224.8420,224.1598,222.4763,nan,nan
251.0000,224.0685,223.4647,223.8690,224.2589,224.3992,224.7746,223.7737,222.4770,nan,nan
252.0000,223.8559,223.3264,223.9212,224.2760,224.3017,224.4803,223.9760,222.4771,nan,nan
253.0000,224.1700,223.2042,224.2941,224.3326,224.6001,224.9687,224.5301,222.4769,nan,nan
254.0000,225.3690,223.0961,224.7591,225.2091,224.8810,225.5805,225.3280,222.4763,nan,nan
255.0000,226.6769,223.0249,225.0575,226.0005,225.0074,225.5058,225.3786,222.4751,nan,nan
256.0000,224.6921,222.9505,224.6983,225.7223,224.4201,225.0868,224.5800,222.4735,nan,nan
257.0000,223.7901,222.8913,224.1729,224.3625,223.6464,223.8035,223.2846,222.4719,nan,nan
258.0000,223.2211,222.8373,223.2250,223.1461,222.4022,222.3371,222.3682,222.4703,nan,nan
259.0000,220.4776,222.7621,222.3071,221.7859,221.5513,221.1672,221.3350,222.4689,nan,nan
260.0000,220.5407,222.6955,222.0027,221.1079,221.2990,221.0229,220.3905,222.4677,nan,nan
261.0000,220.9634,222.6371,221.9834,220.9944,221.5738,221.5262,220.7025,222.4667,nan,nan
262.0000,221.8134,222.5852,221.8012,221.5918,222.3616,221.9080,221.2015,222.4661,nan,nan
263.0000,222.3759,222.5409,221.6447,222.3683,222.3209,222.0979,222.0116,222.4661,nan,nan
264.0000,222.4395,222.4946,221.5580,222.5801,222.1905,222.2889,222.4421,222.4665,nan,nan
265.0000,222.5424,222.4427,221.7312,222.5702,222.2009,222.3121,222.5937,222.4674,nan,nan
266.0000,222.8158,222.3790,221.8908,222.8726,222.4130,222.4023,222.8163,222.4684,nan,nan
267.0000,223.2614,222.3179,222.0505,223.3625,222.9074,222.4986,223.0476,222.4694,nan,nan
268.0000,223.1711,222.2594,222.6327,223.7856,223.1702,223.0981,223.2804,222.4701,nan,nan
269.0000,223.2168,222.1955,223.4072,224.2490,223.8757,223.5389,223.6433,222.4707,nan,nan
270.0000,223.4633,222.1296,224.0075,224.7504,224.6513,224.2166,223.8917,222.4709,nan,nan
271.0000,223.9416,222.0455,224.3788,224.4317,224.8576,224.5470,223.7135,222.4709,nan,nan
272.0000,223.3586,221.9401,224.1592,223.8198,224.2412,223.9187,223.6946,222.4708,nan,nan
273.0000,222.9845,221.8102,223.8879,222.8889,223.8814,222.9505,223.3586,222.4707,nan,nan
274.0000,223.2066,221.6056,223.2492,222.4188,223.3510,222.2979,222.4679,222.4704,nan,nan
275.0000,222.4911,221.2519,222.2267,221.9047,222.4451,222.1459,221.7755,222.4702,nan,nan
276.0000,221.4174,220.8945,221.4463,221.3002,221.6911,221.1248,220.9631,222.4700,nan,nan
277.0000,220.3730,220.5532,221.0810,220.5488,220.8495,220.7094,220.1319,222.4697,nan,nan
278.0000,220.6269,220.1773,220.6570,219.9640,220.1948,220.2274,219.7971,222.4693,nan,nan
279.0000,220.6559,219.8232,220.4106,220.1916,220.3981,220.1710,219.9847,222.4689,nan,nan
280.0000,220.1680,219.5049,220.1594,220.1355,220.2444,220.0677,219.9354,222.4686,nan,nan
281.0000,219.5605,219.1749,219.8155,219.7477,219.5872,219.4300,219.2532,222.4685,nan,nan
282.0000,217.8128,218.8731,219.6269,219.2096,218.8678,218.0710,218.5831,222.4686,nan,nan
283.0000,218.9084,218.6264,219.4443,219.2844,218.6953,218.6729,218.5533,222.4686,nan,nan
284.0000,219.5622,218.4134,219.3848,219.7837,219.0434,219.5672,218.9448,222.4687,nan,nan
285.0000,220.0672,218.2575,219.4246,220.0459,220.0843,220.5551,219.0026,222.4686,nan,nan
286.0000,219.8115,218.2001,219.4842,220.5764,220.2227,219.8780,219.0832,222.4687,nan,nan
287.0000,219.2962,218.1594,219.3281,219.4962,219.4147,219.4283,219.2899,222.4690,nan,nan
288.0000,219.6274,218.3298,219.0582,219.8440,219.5182,219.1415,219.5316,222.4694,nan,nan
289.0000,219.6100,218.5190,218.8233,219.5423,219.5583,218.7223,219.2816,222.4699,nan,nan
290.0000,218.3966,218.7664,218.5850,218.9779,218.4996,218.4005,219.0165,222.4703,nan,nan
291.0000,217.7351,218.9890,218.4346,218.0043,217.9673,218.1396,218.6908,222.4707,nan,nan
292.0000,217.4554,219.1602,218.5381,217.9706,218.1490,217.3440,218.3790,222.4712,nan,nan
293.0000,219.2635,219.3624,218.7822,218.6645,218.5564,218.9198,218.7115,222.4716,nan,nan
294.0000,219.6996,219.6644,219.3340,219.6301,219.1901,219.7346,219.6157,222.4718,nan,nan
295.0000,220.8762,220.0521,219.9054,220.5905,220.1662,220.1567,220.5026,222.4720,nan,nan
296.0000,221.2907,220.7831,220.5786,221.2546,220.7925,220.3420,221.1524,222.4722,nan,nan
297.0000,221.6749,221.8124,221.0926,221.6312,221.1827,220.5999,221.1622,222.4722,nan,nan
298.0000,220.8339,222.9642,221.3854,221.3485,221.0234,221.0184,221.0056,222.4720,nan,nan
299.0000,221.5494,224.2568,222.4328,221.7911,222.0247,222.0229,221.8873,222.4718,nan,nan
300.0000,225.6485,225.3195,225.6272,225.5479,225.5790,225.2271,225.4255,222.4715,nan,nan
301.0000,231.0567,225.9978,229.3919,231.1178,230.1185,229.7981,230.2486,222.4711,nan,nan
302.0000,233.3868,226.4399,231.2008,232.6434,232.0606,232.4008,231.9365,222.4709,nan,nan
303.0000,231.6684,226.9103,231.5839,231.9393,231.7946,231.8439,232.1161,222.4710,nan,nan
304.0000,230.2730,227.3097,230.5308,230.3662,230.1472,229.6092,231.2627,222.4713,nan,nan
305.0000,228.6822,227.4685,228.2723,228.2577,228.1384,228.0699,229.0640,222.4715,nan,nan
306.0000,225.7088,227.4718,225.2613,224.7928,225.5156,225.1507,225.5220,222.4718,nan,nan
307.0000,222.8141,227.4506,223.0167,222.3548,222.7201,222.8023,222.6618,222.4721,nan,nan
308.0000,221.6948,227.3997,221.6740,221.7161,221.5048,221.6904,221.3604,222.4725,nan,nan
309.0000,221.0278,227.3298,221.7508,221.9405,221.7630,222.0091,221.1368,222.4729,nan,nan
310.0000,223.7007,227.2422,223.3650,223.5563,223.8101,223.9712,222.8967,222.4732,nan,nan
311.0000,227.6052,227.1407,225.8671,226.5892,226.9809,226.6275,225.8185,222.4733,nan,nan
312.0000,229.3255,227.0382,228.0028,228.3724,228.7593,228.4258,227.4250,222.4732,nan,nan
313.0000,225.9498,226.9302,228.3412,227.5061,228.7093,227.1852,227.6947,222.4729,nan,nan
314.0000,226.2894,226.8047,227.7566,226.4973,226.7319,226.1064,226.9872,222.4724,nan,nan
315.0000,226.6034,226.6558,226.1033,225.0562,225.9155,226.0936,225.9779,222.4717,nan,nan
316.0000,224.6135,226.4330,224.5760,224.4762,225.2156,225.0648,225.3325,222.4709,nan,nan
317.0000,222.2819,226.2069,223.6378,222.3384,222.6369,222.9526,222.9447,222.4702,nan,nan
318.0000,221.4480,225.9259,223.1176,221.9940,222.0958,222.3519,222.3179,222.4696,nan,nan
319.0000,222.5276,225.4478,223.0622,223.0692,222.8814,223.0222,222.7296,222.4692,nan,nan
320.0000,223.8125,224.6265,222.8560,223.1231,223.5747,223.4512,223.5834,222.4689,nan,nan
321.0000,223.0457,223.2994,222.5132,222.5420,223.0053,222.7478,223.3367,222.4690,nan,nan
322.0000,221.0729,221.9499,221.9187,221.0762,222.0128,221.5800,221.4945,222.4693,nan,nan
323.0000,220.0810,220.8638,220.5101,220.0727,220.2080,219.2912,220.3592,222.4698,nan,nan
324.0000,219.1742,219.9642,219.5051,219.2178,219.5838,218.9844,219.2365,222.4706,nan,nan
325.0000,219.1185,219.3960,219.5147,219.7411,220.2924,219.1547,219.6685,222.4715,nan,nan
326.0000,222.6015,219.0826,219.8350,222.1918,221.9516,221.8031,221.8813,222.4724,nan,nan
327.0000,224.1816,218.9018,219.8788,222.2501,222.0330,222.3107,221.7594,222.4731,nan,nan
328.0000,219.8890,218.8195,219.5788,220.2599,219.8853,220.2762,220.1013,222.4735,nan,nan
329.0000,219.1454,218.8304,219.3459,218.6602,218.2254,219.0726,217.7749,222.4736,nan,nan
330.0000,218.4616,218.9938,219.0541,218.3509,217.7136,219.0826,216.9323,222.4734,nan,nan
331.0000,218.9619,219.2364,219.0710,218.8320,218.1759,219.0360,217.0056,222.4729,nan,nan
332.0000,219.6236,219.5492,219.5052,219.7048,219.1463,219.3369,217.7124,222.4720,nan,nan
333.0000,219.9964,219.7591,220.1118,219.7219,219.8310,219.6655,218.4418,222.4713,nan,nan
334.0000,220.5139,219.9639,220.2258,219.9632,220.4575,220.3430,219.1345,222.4706,nan,nan
335.0000,220.5821,220.2023,220.3431,220.4408,220.8636,220.5137,219.7839,222.4701,nan,nan
336.0000,220.8247,220.4783,220.8575,221.0102,221.3849,220.8253,221.2657,222.4699,nan,nan
337.0000,221.8717,220.8091,221.5314,221.5696,222.2768,221.3895,222.4040,222.4700,nan,nan
338.0000,222.8620,221.0683,222.8038,222.4082,222.8396,222.3151,222.4673,222.4699,nan,nan
339.0000,223.0934,221.2802,223.4131,223.2599,223.2882,223.0815,223.1215,222.4700,nan,nan
340.0000,223.4482,221.4501,223.8445,223.9108,224.1187,223.5031,223.9144,222.4702,nan,nan
341.0000,223.6281,221.5387,223.8236,224.1879,224.3596,224.2549,224.0798,222.4706,nan,nan
342.0000,224.3329,221.4633,223.5220,224.0944,224.5453,223.9453,223.2728,222.4709,nan,nan
343.0000,223.9939,221.2802,222.5859,222.8880,223.3845,223.1769,222.6097,222.4711,nan,nan
344.0000,221.0094,221.0100,221.3646,221.0533,221.6294,221.1749,221.3461,222.4711,nan,nan
345.0000,219.6045,220.7593,220.3212,219.7336,220.1745,220.2852,219.9285,222.4712,nan,nan
346.0000,218.8178,220.5734,219.4449,219.1684,219.6998,219.7644,218.8366,222.4713,nan,nan
347.0000,219.6866,220.4333,219.3342,219.6612,219.1877,219.0723,218.9764,222.4712,nan,nan
348.0000,220.2582,220.3656,219.9494,220.1195,219.6165,219.6767,219.6098,222.4710,nan,nan
349.0000,220.8335,220.4231,220.6399,221.5214,220.8798,220.9323,220.1989,222.4709,nan,nan
350.0000,221.5701,220.4870,221.2456,222.2958,221.5833,220.8856,220.8742,222.4707,nan,nan
351.0000,221.3845,220.5363,221.2387,221.5954,221.0626,221.2162,221.1249,222.4707,nan,nan
352.0000,220.6226,220.5656,221.0466,220.6920,220.1796,220.6535,221.2929,222.4707,nan,nan
353.0000,220.5191,220.5669,220.9972,220.2567,220.1086,219.7349,220.0932,222.4709,nan,nan
354.0000,219.5157,220.5782,221.6390,220.1586,220.2445,219.8234,220.3005,222.4712,nan,nan
355.0000,221.5170,220.6532,222.8274,222.3462,222.3124,222.0324,221.9911,222.4716,nan,nan
356.0000,227.0100,220.8179,224.5932,225.7250,226.1374,225.4543,224.3925,222.4720,nan,nan
357.0000,225.3502,221.0515,225.8556,225.7132,226.2897,225.0312,225.0205,222.4723,nan,nan
358.0000,223.6095,221.1780,225.4161,224.1878,225.0724,223.2737,224.1313,222.4727,nan,nan
359.0000,222.7997,221.1022,222.9530,222.9684,223.0475,222.2651,222.3060,222.4730,nan,nan
360.0000,220.2144,221.0262,220.7128,219.9495,220.6906,220.7652,219.5952,222.4731,nan,nan
361.0000,217.7913,220.8989,219.3201,217.9830,218.9270,218.3365,217.9925,222.4731,nan,nan
362.0000,218.1438,220.7867,218.9201,218.1751,218.4212,217.3947,217.9378,222.4729,nan,nan
363.0000,219.6584,220.6674,219.5597,219.8980,219.3526,219.2812,219.6119,222.4727,nan,nan
364.0000,223.2547,220.4890,221.1153,224.0619,222.4856,222.5056,222.7055,222.4723,nan,nan


==> figures/appendix/temporal_reconstruction/sahara.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,291.3599,291.7769,290.4911,292.0837,291.4558,290.2751,292.0152,289.9586,nan,nan
1.0000,291.2523,291.5518,290.7375,292.8434,292.1647,291.2255,292.5480,289.9568,nan,nan
2.0000,291.2855,291.3693,291.2454,293.2118,293.0431,291.9734,292.6386,289.9607,nan,nan
3.0000,291.9038,291.2031,291.2416,292.4073,293.0124,292.1682,292.3541,289.9672,nan,nan
4.0000,290.9311,291.0294,291.0198,292.3173,292.8338,291.9301,292.9877,289.9760,nan,nan
5.0000,291.8087,290.8480,290.6811,291.3961,292.3785,291.0204,292.7586,289.9871,nan,nan
6.0000,291.6824,290.6820,290.0996,290.8415,291.2496,289.7024,291.2770,290.0017,nan,nan
7.0000,289.1878,290.5016,289.3782,289.7933,289.9254,288.2308,290.0302,290.0213,nan,nan
8.0000,287.4539,290.3407,288.8737,288.8415,288.7096,287.3220,289.4719,290.0446,nan,nan
9.0000,288.0982,290.1929,288.7406,289.2853,289.2512,288.0807,290.0592,290.0687,nan,nan
10.0000,288.9135,290.0621,288.6986,289.4168,289.8956,288.5404,290.2990,290.0885,nan,nan
11.0000,289.5644,289.9719,288.7717,290.1946,289.5303,287.7171,289.9554,290.1019,nan,nan
12.0000,287.5875,289.9223,289.2731,290.2609,290.1374,288.5057,290.0642,290.1069,nan,nan
13.0000,289.9549,289.9295,289.8279,290.0703,290.6656,290.2900,290.5295,290.1029,nan,nan
14.0000,288.8272,289.9326,289.9616,289.8489,290.3105,290.1140,290.4076,290.0922,nan,nan
15.0000,288.6006,289.9239,289.7898,289.8535,290.7457,290.3973,290.3951,290.0764,nan,nan
16.0000,291.2615,289.9357,289.5935,290.6097,291.1247,290.3810,290.6954,290.0547,nan,nan
17.0000,289.5505,289.9356,289.6198,290.8186,290.6813,289.6033,290.1486,290.0295,nan,nan
18.0000,287.2985,289.9365,289.9582,290.6558,290.2321,288.5545,290.2295,290.0063,nan,nan
19.0000,288.0553,289.9542,289.9390,289.7520,290.2247,288.7937,289.7715,289.9842,nan,nan
20.0000,293.0283,289.9908,289.5109,289.6830,289.7779,289.2600,288.9360,289.9698,nan,nan
21.0000,288.2983,290.0279,289.5063,289.3348,289.1755,289.0748,288.8187,289.9617,nan,nan
22.0000,287.6953,290.0353,289.2814,290.0130,288.6770,288.9805,288.0435,289.9589,nan,nan
23.0000,289.6402,290.0289,288.8871,290.1956,287.5067,288.5974,287.1161,289.9619,nan,nan
24.0000,287.3339,290.0436,288.5110,288.8076,287.2463,288.0163,286.9580,289.9676,nan,nan
25.0000,286.8003,290.0739,288.2328,288.1169,287.8280,287.2727,287.2381,289.9745,nan,nan
26.0000,289.1891,290.1352,288.3409,288.7749,288.4705,288.4592,288.2870,289.9833,nan,nan
27.0000,291.8759,290.2097,288.8593,290.8158,289.3523,290.4889,288.9219,289.9920,nan,nan
28.0000,290.2436,290.2678,289.3909,291.0567,290.9118,290.8893,290.1739,289.9976,nan,nan
29.0000,291.1251,290.3262,289.6270,290.9753,291.1534,290.5403,290.9234,290.0041,nan,nan
30.0000,290.4873,290.4324,289.6032,291.0555,290.7961,290.0510,290.7251,290.0084,nan,nan
31.0000,288.2860,290.5141,289.2358,290.4312,290.2373,289.6480,290.3185,290.0058,nan,nan
32.0000,287.8118,290.5853,288.8101,289.3801,289.9367,288.9362,289.1125,289.9981,nan,nan
33.0000,288.0466,290.6317,288.8144,290.2428,289.6024,289.6152,288.6374,289.9866,nan,nan
34.0000,290.5520,290.7225,289.1803,290.2618,289.5614,289.7244,288.7541,289.9741,nan,nan
35.0000,289.7993,290.8057,289.3214,289.4809,288.9463,290.1151,288.6079,289.9651,nan,nan
36.0000,288.5679,290.8615,289.6121,289.0187,289.0163,289.8857,288.3058,289.9612,nan,nan
37.0000,289.8080,290.8935,289.9721,288.8481,290.0918,289.7095,289.2093,289.9636,nan,nan
38.0000,290.6389,290.8724,290.4724,289.1458,291.0423,289.5260,289.7974,289.9763,nan,nan
39.0000,288.5414,290.8752,290.4091,289.9704,291.7370,289.1905,290.6029,289.9919,nan,nan
40.0000,290.5532,290.8201,290.1154,290.3341,290.3849,288.8807,291.2406,290.0099,nan,nan
41.0000,290.9274,290.7847,289.9924,289.7356,289.9030,288.9597,291.7189,290.0316,nan,nan
42.0000,288.9477,290.7174,289.8373,288.6892,289.8482,288.9959,291.4308,290.0526,nan,nan
43.0000,288.0303,290.6439,289.8080,288.6026,290.3909,288.6581,291.1472,290.0725,nan,nan
44.0000,288.9879,290.6010,289.9057,290.2476,290.9550,289.7930,290.9645,290.0901,nan,nan
45.0000,292.5615,290.5941,290.1242,291.6970,291.2764,291.0997,290.7555,290.1001,nan,nan
46.0000,293.2760,290.5832,290.0562,292.1428,291.3448,291.9376,291.2273,290.1017,nan,nan
47.0000,291.8536,290.5352,290.0430,292.1923,290.9061,292.8016,291.8214,290.0932,nan,nan
48.0000,292.0065,290.4717,290.1151,292.4683,290.9547,293.3044,292.4110,290.0771,nan,nan
49.0000,292.6077,290.4041,290.4203,292.7005,291.6459,292.9448,292.7755,290.0558,nan,nan
50.0000,291.9607,290.3268,290.4398,292.2922,292.1466,292.8250,292.4887,290.0343,nan,nan
51.0000,291.7981,290.2519,290.5404,291.5992,292.0734,292.9221,291.6458,290.0132,nan,nan
52.0000,290.9399,290.1644,290.6553,291.0139,292.1495,292.7037,291.2397,289.9952,nan,nan
53.0000,291.1709,290.0786,290.8174,291.4272,292.1955,293.0876,291.6532,289.9819,nan,nan
54.0000,292.6067,289.9986,290.8408,291.8254,292.2369,292.3357,292.4969,289.9739,nan,nan
55.0000,291.5648,289.9259,290.7443,292.0128,292.3164,291.5569,292.5927,289.9721,nan,nan
56.0000,292.7742,289.8748,291.0313,290.5460,292.4023,290.4189,292.1232,289.9793,nan,nan
57.0000,289.0238,289.8264,291.6340,288.3765,291.7124,289.4371,291.9417,289.9915,nan,nan
58.0000,288.4623,289.7812,292.1825,289.5394,291.2134,290.2783,292.3278,290.0078,nan,nan
59.0000,291.1478,289.7892,292.4097,291.4335,292.0105,290.8059,292.6691,290.0220,nan,nan
60.0000,292.2495,289.8268,292.1853,291.5627,293.2717,290.8802,292.5953,290.0323,nan,nan
61.0000,291.3686,289.8808,291.4756,291.9892,293.0854,292.0605,292.7350,290.0379,nan,nan
62.0000,291.5614,289.9633,290.9625,291.9656,291.9666,292.0616,292.3713,290.0375,nan,nan
63.0000,293.2118,290.0392,290.7126,291.2244,291.5800,291.1836,291.5150,290.0329,nan,nan
64.0000,289.8956,290.0833,290.9146,290.5510,290.2316,290.3286,291.2389,290.0225,nan,nan
65.0000,289.8666,290.1093,290.5728,290.0462,289.6087,289.4773,291.0005,290.0079,nan,nan
66.0000,290.7619,290.1350,290.4177,289.7351,288.8087,288.9472,290.6259,289.9969,nan,nan
67.0000,290.2576,290.1577,290.4952,289.4181,288.5056,289.1048,290.1316,289.9836,nan,nan
68.0000,289.9757,290.1870,291.2028,290.1095,288.6509,289.1113,290.3709,289.9706,nan,nan
69.0000,289.6394,290.2142,291.5869,290.9997,289.3258,288.6702,291.0440,289.9657,nan,nan
70.0000,290.3638,290.2402,291.9503,291.3260,289.7748,289.1155,291.6920,289.9622,nan,nan
71.0000,290.8932,290.2635,292.3832,291.0273,290.3742,290.4018,291.5261,289.9603,nan,nan
72.0000,293.3062,290.2881,292.5020,291.0802,290.9337,291.2169,290.8936,289.9589,nan,nan
73.0000,291.0848,290.3209,292.3589,291.4911,291.7439,291.7950,290.7940,289.9648,nan,nan
74.0000,290.6714,290.3536,292.0900,291.6346,292.4798,292.3488,291.1890,289.9742,nan,nan
75.0000,293.1281,290.3813,291.4541,292.0558,292.9427,292.4679,291.1500,289.9828,nan,nan
76.0000,291.8908,290.4023,290.5920,291.5676,292.2791,291.9036,290.7891,289.9943,nan,nan
77.0000,288.9013,290.4273,289.5329,290.4369,290.7793,290.2311,290.0780,290.0034,nan,nan
78.0000,288.1730,290.4440,288.7301,288.9809,289.5623,288.5059,289.2595,290.0054,nan,nan
79.0000,287.4111,290.4402,288.1673,287.9468,288.4095,287.2524,287.6612,290.0013,nan,nan
80.0000,286.8122,290.4142,287.6469,287.0591,287.6092,286.7646,286.7250,289.9898,nan,nan
81.0000,286.3491,290.3670,287.0880,286.9811,286.9662,286.5039,286.5762,289.9767,nan,nan
82.0000,287.6275,290.3159,286.7007,287.5089,287.2404,286.7829,287.1503,289.9630,nan,nan
83.0000,288.0110,290.2239,287.1322,288.9027,288.4776,288.1925,287.8990,289.9564,nan,nan
84.0000,291.9500,290.1146,288.2997,290.4469,289.6949,289.6476,289.1598,289.9529,nan,nan
85.0000,292.6661,290.0092,289.1760,291.4003,290.2545,290.2008,290.7111,289.9530,nan,nan
86.0000,292.3502,289.9146,290.0199,291.6236,290.8885,290.7834,291.4946,289.9578,nan,nan
87.0000,292.6809,289.8481,290.7113,292.1811,291.4325,290.9189,291.8694,289.9651,nan,nan
88.0000,293.0107,289.7992,291.3372,291.9557,291.3609,291.5836,292.3519,289.9767,nan,nan
89.0000,292.7029,289.7540,291.4977,290.9835,290.7907,291.2380,291.9250,289.9884,nan,nan
90.0000,288.8337,289.7373,291.5037,290.6962,290.8339,291.2192,291.4237,289.9992,nan,nan
91.0000,288.3599,289.7324,291.2432,291.4284,291.4473,291.0191,290.7904,290.0099,nan,nan
92.0000,289.3402,289.7516,290.9251,291.1707,291.2768,289.9661,290.1624,290.0235,nan,nan
93.0000,290.2176,289.8299,290.5388,290.8262,290.5772,289.1863,289.9803,290.0352,nan,nan
94.0000,292.3600,289.9359,290.2602,290.4893,290.6340,289.1037,289.8470,290.0460,nan,nan
95.0000,289.0528,290.0465,290.1377,290.3549,290.6129,288.9364,290.0748,290.0538,nan,nan
96.0000,288.5616,290.1710,289.8632,291.0783,289.7419,289.0325,290.6108,290.0624,nan,nan
97.0000,292.2344,290.3010,289.6193,291.3325,289.2680,289.9211,290.5706,290.0674,nan,nan
98.0000,288.5642,290.4324,289.4828,291.0440,289.4070,290.7527,290.4710,290.0697,nan,nan
99.0000,291.5124,290.5620,289.5207,290.7190,289.9730,290.9222,290.6457,290.0714,nan,nan
100.0000,291.1497,290.7122,289.7064,290.4313,290.3656,291.0344,290.8101,290.0732,nan,nan
101.0000,288.6234,290.8754,290.0594,290.0490,290.5652,290.7100,290.4646,290.0744,nan,nan
102.0000,290.6953,291.0582,290.3909,290.8051,290.4524,291.0781,290.3002,290.0737,nan,nan
103.0000,289.5636,291.2239,290.5795,291.1385,290.4883,290.7036,290.6181,290.0683,nan,nan
104.0000,289.4160,291.3449,290.9575,290.8750,291.6036,290.7666,290.9026,290.0591,nan,nan
105.0000,291.8574,291.4423,291.1613,291.3094,292.1989,291.5831,291.5032,290.0476,nan,nan
106.0000,293.4605,291.5212,290.8991,291.9904,291.7258,291.9571,291.7024,290.0343,nan,nan
107.0000,292.6660,291.5757,290.2187,292.2675,291.2440,291.0901,291.6183,290.0190,nan,nan
108.0000,290.6266,291.6297,289.4417,290.8614,290.5102,290.0064,291.3883,290.0013,nan,nan
109.0000,290.8390,291.6696,289.1034,290.7780,290.3164,289.7786,291.5237,289.9857,nan,nan
110.0000,290.6252,291.6935,288.9842,290.4257,290.2543,289.6438,291.2700,289.9757,nan,nan
111.0000,287.2347,291.7050,289.0255,288.7645,289.8346,289.9447,290.9748,289.9703,nan,nan
112.0000,286.9606,291.7038,289.1463,288.3433,289.7413,289.7765,290.8403,289.9672,nan,nan
113.0000,289.6564,291.6926,289.2833,288.4380,289.9844,289.8817,291.2152,289.9658,nan,nan
114.0000,289.9311,291.6680,289.3950,288.8724,290.0609,289.5425,290.7923,289.9702,nan,nan
115.0000,289.9584,291.6425,289.4497,289.4917,289.9228,289.8229,290.0190,289.9811,nan,nan
116.0000,287.3954,291.6203,289.5999,289.4434,290.0048,290.1075,289.2982,289.9940,nan,nan
117.0000,290.1207,291.5911,289.7942,289.3514,290.5032,290.2458,289.6182,290.0087,nan,nan
118.0000,289.9876,291.5583,289.9478,289.7712,291.1622,290.5700,289.7182,290.0215,nan,nan
119.0000,290.8294,291.5243,290.2258,290.6361,291.5294,290.7175,290.6649,290.0316,nan,nan
120.0000,290.2449,291.4893,290.5584,292.0137,291.0922,291.2194,290.5269,290.0376,nan,nan
121.0000,290.3645,291.4684,290.9067,291.8510,291.3911,290.8248,290.3978,290.0369,nan,nan
122.0000,290.3591,291.4392,291.1153,291.0049,292.1048,290.4190,290.8501,290.0273,nan,nan
123.0000,291.0418,291.4191,291.3586,290.6430,292.0179,290.4519,291.2577,290.0140,nan,nan
124.0000,290.9592,291.4104,291.4210,290.7935,292.0862,290.6848,291.3698,290.0009,nan,nan
125.0000,290.8898,291.4123,291.5028,291.2595,292.2574,290.3163,291.1131,289.9909,nan,nan
126.0000,290.9166,291.4249,291.6496,291.4844,292.6008,291.4333,290.9041,289.9848,nan,nan
127.0000,289.6993,291.4484,291.8996,291.7854,292.6169,291.9104,291.5038,289.9807,nan,nan
128.0000,291.5511,291.4748,291.6942,291.4239,292.2423,292.7427,291.9942,289.9781,nan,nan
129.0000,291.5819,291.5071,291.4427,290.6760,292.1007,292.9238,292.5197,289.9753,nan,nan
130.0000,291.2536,291.5598,291.3360,289.3010,292.2095,293.5511,292.3630,289.9752,nan,nan
131.0000,290.7118,291.6236,291.2763,288.4505,291.8026,293.1141,292.0153,289.9763,nan,nan
132.0000,291.7568,291.6889,291.1986,289.3225,291.5910,292.4794,291.9622,289.9805,nan,nan
133.0000,293.2043,291.7753,291.5923,291.9511,291.1414,292.0932,292.3099,289.9885,nan,nan
134.0000,293.5890,291.8752,291.8085,292.0635,291.8326,291.9193,292.8299,289.9970,nan,nan
135.0000,293.3918,291.9865,291.9299,292.4896,291.9419,291.9890,293.1748,290.0041,nan,nan
136.0000,292.4040,292.1090,291.9787,292.0703,292.1535,292.3817,292.9891,290.0079,nan,nan
137.0000,291.7460,292.2367,292.0005,291.5708,291.7776,292.1737,293.1813,290.0102,nan,nan
138.0000,292.2462,292.3609,291.8649,291.9743,292.0930,291.7366,293.4335,290.0139,nan,nan
139.0000,292.7437,292.4479,291.7584,292.5982,292.6870,292.0873,293.7768,290.0196,nan,nan
140.0000,292.6015,292.5362,292.0320,292.8945,293.1644,292.4524,293.5997,290.0251,nan,nan
141.0000,292.9565,292.6283,292.4362,292.5393,293.7187,292.6002,293.1313,290.0274,nan,nan
142.0000,293.4718,292.7213,292.3919,291.9824,294.1652,291.8263,292.0567,290.0303,nan,nan
143.0000,292.9920,292.8094,292.4615,291.7499,294.3409,291.6917,291.7625,290.0337,nan,nan
144.0000,293.3264,292.8959,292.4812,291.7499,293.7230,292.3049,291.9268,290.0373,nan,nan
145.0000,293.4042,292.9801,292.4244,292.4496,293.6297,292.6016,292.3806,290.0396,nan,nan
146.0000,293.8583,293.0474,292.3842,293.0057,293.6020,292.8507,292.6608,290.0400,nan,nan
147.0000,293.2458,293.0896,292.3247,292.6396,294.0132,293.3092,292.6496,290.0410,nan,nan
148.0000,293.3722,293.1307,292.5568,292.3357,294.2021,293.1578,292.8427,290.0415,nan,nan
149.0000,292.8633,293.1679,292.8064,292.4915,294.2292,293.6533,293.0779,290.0414,nan,nan
150.0000,293.9621,293.2095,292.6704,293.4364,294.3268,293.9147,293.1845,290.0419,nan,nan
151.0000,293.8635,293.2560,292.5279,294.2345,294.5094,294.0381,293.1915,290.0388,nan,nan
152.0000,293.5924,293.3050,292.6274,294.7277,294.6908,293.9769,293.0305,290.0304,nan,nan
153.0000,293.7621,293.3598,292.6356,294.4436,294.2629,294.2205,292.8115,290.0205,nan,nan
154.0000,293.5982,293.4181,292.6511,293.9733,293.8091,294.4245,292.8159,290.0106,nan,nan
155.0000,293.7564,293.4817,292.8107,294.1572,293.2569,293.7247,293.1672,290.0045,nan,nan
156.0000,293.6020,293.5434,292.9697,294.1642,293.3531,293.6325,293.4699,289.9960,nan,nan
157.0000,294.2091,293.6072,293.0768,294.3477,293.7046,293.2831,293.9047,289.9826,nan,nan
158.0000,295.0937,293.6716,293.3408,295.3743,293.3990,292.9433,294.0714,289.9708,nan,nan
159.0000,294.2381,293.7320,293.8116,296.0083,293.0713,292.9282,294.6489,289.9665,nan,nan
160.0000,293.9468,293.7823,293.9290,295.4096,293.0580,293.2306,295.1700,289.9687,nan,nan
161.0000,293.9792,293.8308,293.8527,295.4672,293.1779,293.8483,295.3161,289.9767,nan,nan
162.0000,294.1317,293.8772,294.0114,295.2928,293.9524,293.7726,295.0298,289.9881,nan,nan
163.0000,294.2966,293.9271,294.1304,294.8770,294.1500,293.9576,294.8089,290.0038,nan,nan
164.0000,294.6534,293.9691,294.4077,294.7340,294.2286,294.1425,294.8097,290.0193,nan,nan
165.0000,294.5779,294.0113,294.4103,294.7925,294.1585,293.6373,294.4321,290.0307,nan,nan
166.0000,293.7417,294.0568,294.2694,294.4295,294.4391,293.6978,294.1408,290.0391,nan,nan
167.0000,293.9570,294.0983,293.8272,294.2141,294.7187,293.6756,293.8875,290.0393,nan,nan
168.0000,293.9349,294.1408,293.4175,294.4207,294.7129,293.5689,293.9107,290.0364,nan,nan
169.0000,293.8628,294.1877,293.1022,293.9361,294.3559,293.1956,293.7865,290.0327,nan,nan
170.0000,293.9594,294.2375,292.9956,293.8673,294.1741,293.4805,294.2076,290.0292,nan,nan
171.0000,293.8887,294.2900,293.0595,293.9151,294.4095,293.9196,294.5284,290.0272,nan,nan
172.0000,293.7119,294.3347,293.1433,293.9974,295.0337,294.9368,294.6090,290.0249,nan,nan
173.0000,294.4481,294.3753,293.4728,293.9890,294.9594,295.0528,294.4561,290.0212,nan,nan
174.0000,294.1715,294.4202,294.1870,294.1558,295.0302,294.5876,294.0515,290.0117,nan,nan
175.0000,293.8479,294.4626,294.6352,294.7488,295.1243,294.2221,293.5171,289.9995,nan,nan
176.0000,293.6653,294.5137,294.7704,294.9985,295.0703,294.0366,293.3856,289.9877,nan,nan
177.0000,293.9983,294.5619,294.4121,294.8600,295.0045,294.2964,293.8855,289.9815,nan,nan
178.0000,294.0884,294.6107,294.2087,294.8902,294.5602,294.4987,294.3871,289.9791,nan,nan
179.0000,294.2162,294.6494,294.0602,294.7639,294.0690,294.0062,294.7787,289.9771,nan,nan
180.0000,293.8987,294.6898,294.0017,294.5585,294.0558,293.9940,295.4116,289.9791,nan,nan
181.0000,294.2364,294.7316,293.7569,294.6877,294.3702,293.9885,295.1910,289.9832,nan,nan
182.0000,295.1194,294.7644,293.5634,294.8824,294.5559,293.4348,295.0426,289.9900,nan,nan
183.0000,294.0380,294.7932,293.7081,294.9090,294.3901,293.0144,295.0675,290.0029,nan,nan
184.0000,294.0213,294.8137,293.7398,294.1461,294.4144,293.5935,294.4818,290.0157,nan,nan
185.0000,294.3156,294.8294,293.8932,293.7482,294.2565,294.3246,294.5527,290.0233,nan,nan
186.0000,294.2695,294.8479,294.1537,294.3957,294.1640,294.8886,294.7433,290.0273,nan,nan
187.0000,294.7489,294.8658,294.4013,294.2671,293.6271,294.4613,294.2949,290.0307,nan,nan
188.0000,294.6590,294.8844,294.4740,294.8344,293.3086,294.3533,294.0172,290.0323,nan,nan
189.0000,294.1870,294.9054,294.2661,294.3047,293.4429,294.3778,293.9644,290.0312,nan,nan
190.0000,294.6085,294.9262,293.6712,294.5880,293.7782,294.1858,293.5634,290.0261,nan,nan
191.0000,294.3951,294.9452,293.3030,294.5370,294.2730,294.3490,293.4551,290.0218,nan,nan
192.0000,294.6629,294.9441,293.1072,294.5468,294.4010,294.1691,293.5339,290.0182,nan,nan
193.0000,294.6926,294.9437,292.9187,294.2869,294.5283,294.1217,293.7321,290.0214,nan,nan
194.0000,294.3204,294.9465,292.8145,294.4557,294.6991,294.3505,293.9715,290.0276,nan,nan
195.0000,294.1589,294.9515,293.0841,294.2662,294.6320,294.2469,294.2089,290.0335,nan,nan
196.0000,294.1561,294.9578,294.1151,294.7894,294.6449,293.8476,294.2145,290.0430,nan,nan
197.0000,295.0095,294.9557,294.5399,295.1333,295.1507,293.7913,294.5619,290.0514,nan,nan
198.0000,294.8935,294.9531,294.9262,295.0367,295.3120,294.4085,294.4020,290.0558,nan,nan
199.0000,294.3615,294.9541,294.9909,295.1260,294.1039,294.5321,294.5856,290.0583,nan,nan
200.0000,294.1772,294.9599,294.4104,294.5006,294.2422,294.4419,294.4892,290.0638,nan,nan
201.0000,294.4525,294.9680,293.8327,294.2914,294.0536,294.0976,294.2356,290.0693,nan,nan
202.0000,294.1489,294.9749,293.7407,293.8822,294.0915,293.3855,293.6523,290.0737,nan,nan
203.0000,294.2647,294.9854,293.8500,293.7881,294.0174,293.4110,293.8415,290.0724,nan,nan
204.0000,294.3226,295.0043,294.0403,293.5294,294.0651,293.5929,293.6837,290.0674,nan,nan
205.0000,294.1535,295.0264,294.2217,293.5577,294.1969,294.0999,293.5528,290.0609,nan,nan
206.0000,294.2455,295.0470,294.3087,293.8938,294.4465,294.2520,293.5536,290.0508,nan,nan
207.0000,294.7153,295.0549,294.3926,294.1526,294.1447,294.5769,293.8454,290.0360,nan,nan
208.0000,294.6120,295.0612,294.5087,294.7678,293.5739,294.7962,294.6992,290.0201,nan,nan
209.0000,294.7932,295.0724,294.3765,294.8549,293.2253,294.6780,295.3575,290.0071,nan,nan
210.0000,294.7062,295.0873,294.3803,294.6961,293.6905,294.7428,295.9109,289.9965,nan,nan
211.0000,294.5612,295.0996,294.6974,294.7403,293.8628,295.1828,295.4121,289.9874,nan,nan
212.0000,293.3174,295.1147,294.9866,293.9489,293.7643,295.1009,294.6688,289.9792,nan,nan
213.0000,294.7970,295.1316,295.2654,294.1980,294.0161,294.5592,294.2788,289.9767,nan,nan
214.0000,294.8316,295.1537,295.5400,295.4212,294.5110,294.7728,294.7820,289.9764,nan,nan
215.0000,295.5658,295.1739,295.8049,295.8924,294.8562,294.8113,295.2917,289.9772,nan,nan
216.0000,294.9309,295.1898,295.8777,295.8466,295.1934,294.3143,295.3692,289.9819,nan,nan
217.0000,294.1848,295.1950,295.7689,295.3936,295.2964,294.3260,295.4324,289.9897,nan,nan
218.0000,294.7054,295.2053,295.5120,295.2493,294.9897,294.8201,295.2987,289.9969,nan,nan
219.0000,294.7310,295.2195,295.2990,295.5462,294.9813,295.0866,295.2270,290.0046,nan,nan
220.0000,294.5139,295.2338,295.0665,296.0619,295.1644,295.2372,294.8369,290.0133,nan,nan
221.0000,294.9456,295.2501,294.8084,295.8360,294.7886,295.7023,294.7226,290.0189,nan,nan
222.0000,294.7741,295.2693,294.7409,295.0403,294.8630,295.5565,295.2256,290.0265,nan,nan
223.0000,295.1624,295.2853,294.9998,294.9211,295.2623,295.1103,295.3261,290.0349,nan,nan
224.0000,294.5182,295.3052,295.6588,294.3259,294.4976,295.5492,295.6351,290.0429,nan,nan
225.0000,294.8875,295.3270,296.2444,293.7477,294.4704,296.3506,295.2721,290.0457,nan,nan
226.0000,295.0995,295.3452,296.3759,295.1974,295.7100,295.8529,295.5924,290.0484,nan,nan
227.0000,295.3017,295.3532,296.1320,294.7592,294.8883,295.3869,295.4286,290.0508,nan,nan
228.0000,295.1364,295.3542,295.6816,294.8106,294.5175,295.5885,294.7558,290.0513,nan,nan
229.0000,295.2217,295.3566,295.3675,295.0425,294.1475,296.6130,294.9357,290.0493,nan,nan
230.0000,295.3554,295.3585,295.2861,295.4465,293.6438,296.3969,294.7889,290.0482,nan,nan
231.0000,295.4069,295.3515,295.3025,296.6346,293.7206,296.0511,294.4319,290.0542,nan,nan
232.0000,295.8486,295.3522,295.2092,297.2811,294.4485,295.6455,294.7025,290.0583,nan,nan
233.0000,295.1886,295.3774,295.6948,297.3422,294.9154,295.3527,294.7456,290.0658,nan,nan
234.0000,295.1607,295.4062,295.5138,297.1353,295.3976,295.5026,294.7316,290.0784,nan,nan
235.0000,295.2219,295.4373,295.1683,296.6859,295.6522,295.5803,295.0911,290.0926,nan,nan
236.0000,295.2323,295.4709,295.3168,296.1602,295.5382,295.1244,295.7446,290.1039,nan,nan
237.0000,295.3545,295.5099,295.4384,295.9879,295.4449,294.3272,295.8618,290.1116,nan,nan
238.0000,295.3589,295.5461,295.3418,295.8364,295.4282,294.8325,295.5886,290.1151,nan,nan
239.0000,295.5579,295.5768,295.1316,295.7517,295.6851,295.7811,295.5437,290.1137,nan,nan
240.0000,295.3140,295.5958,294.4579,296.2114,295.4178,296.0475,295.6533,290.1110,nan,nan
241.0000,295.2718,295.6071,294.1084,296.2899,295.4945,295.6725,295.9971,290.1081,nan,nan
242.0000,295.3714,295.6210,293.8875,295.9453,295.9290,295.9017,295.8277,290.1035,nan,nan
243.0000,295.0724,295.6422,293.8336,295.7144,295.5299,295.9335,295.5550,290.0938,nan,nan
244.0000,295.2697,295.6540,293.8755,294.6617,294.7011,295.9786,295.5356,290.0769,nan,nan
245.0000,295.2228,295.6519,293.9777,294.4346,293.6661,295.9244,295.7705,290.0562,nan,nan
246.0000,295.3369,295.6295,294.0850,294.3287,293.3926,295.8347,295.8951,290.0345,nan,nan
247.0000,295.4966,295.5970,294.3418,294.4507,294.0616,295.4052,295.5493,290.0162,nan,nan
248.0000,294.9579,295.5668,294.5105,294.8946,294.0209,295.2812,295.4353,290.0035,nan,nan
249.0000,295.0312,295.5312,294.6567,295.2840,294.2096,295.2116,294.8228,289.9944,nan,nan
250.0000,294.7819,295.4915,294.8086,295.2370,294.7025,294.9718,294.2550,289.9872,nan,nan
251.0000,295.0635,295.4617,294.9868,295.0861,294.5799,295.0358,294.3597,289.9793,nan,nan
252.0000,295.2009,295.4430,295.1544,294.5764,294.5041,294.9875,294.4465,289.9731,nan,nan
253.0000,295.5478,295.4308,295.3230,294.3651,294.1756,295.1417,294.7049,289.9730,nan,nan
254.0000,295.8311,295.4234,295.4979,294.7751,293.8300,295.6561,295.3068,289.9760,nan,nan
255.0000,295.2195,295.4194,295.6995,294.4294,293.6385,295.8253,295.6022,289.9771,nan,nan
256.0000,295.6030,295.4187,295.8014,295.5272,293.7425,295.6876,296.0085,289.9769,nan,nan
257.0000,296.2391,295.4187,295.8365,296.5207,294.0248,295.4637,295.7751,289.9783,nan,nan
258.0000,295.6640,295.4039,295.8463,296.9599,294.5710,295.5901,295.6160,289.9802,nan,nan
259.0000,295.6665,295.3758,295.3864,295.8641,294.8726,295.4873,294.6682,289.9813,nan,nan
260.0000,295.9034,295.3441,294.5201,295.2169,295.4392,295.3757,293.5638,289.9815,nan,nan
261.0000,294.9919,295.3120,294.2118,294.7982,295.7940,295.1066,293.5199,289.9810,nan,nan
262.0000,294.2361,295.2880,294.3558,295.1219,295.5660,295.2475,294.3431,289.9836,nan,nan
263.0000,294.7814,295.2623,294.6934,295.4166,295.1653,295.3109,294.1080,289.9929,nan,nan
264.0000,294.8041,295.2265,294.8415,294.8523,294.8991,294.9741,294.2619,290.0022,nan,nan
265.0000,294.9269,295.1898,294.7185,294.0953,294.6484,294.4131,294.3650,290.0146,nan,nan
266.0000,295.1950,295.1488,294.4895,294.0151,294.4872,294.0052,294.5233,290.0234,nan,nan
267.0000,295.4769,295.1079,294.2515,294.7590,294.6111,294.8992,295.0912,290.0303,nan,nan
268.0000,295.1653,295.0673,294.2461,295.0212,295.2277,295.3081,295.4779,290.0306,nan,nan
269.0000,295.0028,295.0226,294.1787,295.3448,295.8132,295.6403,295.7231,290.0260,nan,nan
270.0000,295.4556,294.9828,294.0209,295.0454,295.4818,295.2865,295.5940,290.0148,nan,nan
271.0000,295.4391,294.9374,293.8992,294.3594,294.8397,294.6453,294.9561,290.0006,nan,nan
272.0000,294.5652,294.8927,293.7522,294.1718,294.2377,294.2307,294.0602,289.9841,nan,nan
273.0000,294.0414,294.8411,293.6115,294.0378,293.9862,293.8516,293.4277,289.9723,nan,nan
274.0000,292.4553,294.7860,293.5815,293.8383,294.0134,293.3456,293.1595,289.9700,nan,nan
275.0000,292.0051,294.7146,293.7025,293.8993,294.0409,292.6300,293.5063,289.9748,nan,nan
276.0000,293.4603,294.6252,294.0873,293.9627,294.3471,293.2552,294.1850,289.9840,nan,nan
277.0000,294.7951,294.5609,294.2320,294.3919,294.7693,294.2748,294.6679,289.9974,nan,nan
278.0000,295.6475,294.5022,294.2046,294.4200,294.8950,294.4416,294.7696,290.0158,nan,nan
279.0000,295.1142,294.4330,294.3024,294.3771,294.5248,295.6624,294.2964,290.0366,nan,nan
280.0000,294.6555,294.3856,294.0553,294.6461,294.7846,296.5110,293.9170,290.0563,nan,nan
281.0000,295.2779,294.3708,294.0169,294.6813,295.1940,295.8703,294.6139,290.0750,nan,nan
282.0000,294.6602,294.3660,293.8419,294.3982,294.9590,295.9218,295.2050,290.0910,nan,nan
283.0000,294.2188,294.3808,293.6494,293.5797,294.5145,296.0612,294.9103,290.1013,nan,nan
284.0000,294.1943,294.4440,293.4037,294.0533,294.1009,295.3687,294.4469,290.1061,nan,nan
285.0000,294.5515,294.5886,293.3632,293.2356,294.1520,294.6592,293.7784,290.1091,nan,nan
286.0000,294.0744,294.7599,293.7063,294.1165,293.9200,295.0721,293.1044,290.1121,nan,nan
287.0000,294.3494,295.0083,294.0654,294.7089,293.6418,295.4807,292.8512,290.1099,nan,nan
288.0000,294.4652,295.1562,293.9682,294.7003,294.2369,295.2810,292.8816,290.0988,nan,nan
289.0000,294.4417,295.1818,293.9800,294.6838,295.1046,294.3107,293.4289,290.0841,nan,nan
290.0000,294.4797,295.1745,294.0508,294.5411,295.3669,294.2463,294.2359,290.0629,nan,nan
291.0000,294.5335,295.0821,294.0611,295.1176,295.0398,294.5838,294.1860,290.0404,nan,nan
292.0000,295.3734,294.9713,293.8036,294.8958,294.4172,294.9696,293.6721,290.0209,nan,nan
293.0000,296.8745,294.8751,293.3444,294.5909,293.8935,294.6794,293.5420,290.0053,nan,nan
294.0000,294.8545,294.7713,292.7031,294.1139,293.6924,293.6716,292.9939,289.9941,nan,nan
295.0000,291.5106,294.6053,292.5235,293.4108,293.5612,292.5524,292.2740,289.9930,nan,nan
296.0000,291.4325,294.4384,292.2834,292.5512,293.7025,292.2072,291.5448,289.9998,nan,nan
297.0000,292.1774,294.2953,292.1660,292.4535,293.7861,292.2764,291.4220,290.0077,nan,nan
298.0000,291.9578,294.1505,292.1286,291.7313,293.1896,292.3161,291.9754,290.0169,nan,nan
299.0000,291.6400,293.9656,291.9770,291.5367,292.6790,292.4337,292.4346,290.0288,nan,nan
300.0000,292.7496,293.8292,291.6305,292.1283,292.3210,292.6514,292.8351,290.0388,nan,nan
301.0000,293.4083,293.6732,291.4246,293.0385,292.4274,293.2250,293.4449,290.0450,nan,nan
302.0000,293.8375,293.4711,291.2582,293.2266,292.5595,292.4654,293.3153,290.0479,nan,nan
303.0000,291.1288,293.2153,291.6011,292.9918,292.6699,292.3066,293.1863,290.0499,nan,nan
304.0000,291.5553,292.9818,291.9344,292.9151,292.8830,292.1407,293.3426,290.0470,nan,nan
305.0000,291.7092,292.7560,291.7737,293.1084,292.9865,291.8990,293.2773,290.0386,nan,nan
306.0000,293.8966,292.6039,291.4474,293.1456,293.1093,292.0880,292.8792,290.0278,nan,nan
307.0000,293.5661,292.4903,291.4332,293.2885,292.7888,292.2030,292.8454,290.0121,nan,nan
308.0000,291.5986,292.4111,291.4402,292.6613,292.3316,292.1621,293.2575,289.9962,nan,nan
309.0000,290.7806,292.3488,291.1926,292.0224,291.7254,293.1046,293.6265,289.9849,nan,nan
310.0000,291.5360,292.3127,291.1165,291.8090,291.6308,294.2046,293.6905,289.9787,nan,nan
311.0000,292.1737,292.3011,291.6395,292.3539,292.8317,294.7071,293.4609,289.9753,nan,nan
312.0000,292.0211,292.2951,291.8480,292.4301,292.9393,293.7707,293.4423,289.9748,nan,nan
313.0000,292.2075,292.3018,291.3469,291.2321,291.6508,292.8510,293.1732,289.9773,nan,nan
314.0000,292.5871,292.3280,290.3674,289.7491,291.4738,291.5582,291.6899,289.9876,nan,nan
315.0000,289.5655,292.3521,289.3274,288.9355,291.0341,289.3720,290.2243,290.0020,nan,nan
316.0000,288.3583,292.3680,289.0226,287.6810,289.6871,288.1049,289.3694,290.0160,nan,nan
317.0000,288.1307,292.3811,288.9514,287.8049,289.1081,287.4042,289.2727,290.0303,nan,nan
318.0000,289.3991,292.4019,289.4580,288.9570,289.0276,288.2415,290.0369,290.0428,nan,nan
319.0000,291.1039,292.4238,290.0676,289.4679,289.6469,289.6865,291.1757,290.0536,nan,nan
320.0000,290.3037,292.4462,290.3579,290.1601,290.4385,291.1440,292.6720,290.0596,nan,nan
321.0000,290.6439,292.4622,290.7827,291.0981,291.6080,292.8865,292.9936,290.0634,nan,nan
322.0000,293.0685,292.4753,291.1962,291.7754,292.1975,293.3922,292.8312,290.0638,nan,nan
323.0000,291.0324,292.4982,291.3778,292.8023,292.3955,292.6764,293.2567,290.0620,nan,nan
324.0000,290.8560,292.5341,291.3370,292.8077,291.8683,292.1299,293.1727,290.0592,nan,nan
325.0000,290.6332,292.5528,291.0477,291.3130,290.9731,290.5192,291.8242,290.0592,nan,nan
326.0000,288.2469,292.5573,290.8468,289.0544,290.9662,289.5368,290.5627,290.0609,nan,nan
327.0000,289.6635,292.5557,290.9322,291.0720,291.0252,290.7912,290.8523,290.0628,nan,nan
328.0000,290.0016,292.5208,291.1370,292.4034,291.0547,291.3368,291.6647,290.0637,nan,nan
329.0000,290.8465,292.4834,291.1996,292.1803,291.2482,292.5497,292.7220,290.0656,nan,nan
330.0000,292.0212,292.4585,291.4164,292.4094,291.7596,293.2041,293.5439,290.0630,nan,nan
331.0000,293.9125,292.4227,291.7065,293.4832,291.8358,293.0320,293.7614,290.0626,nan,nan
332.0000,294.1532,292.3875,291.8324,293.6145,292.0056,292.8842,293.4801,290.0636,nan,nan
333.0000,292.8228,292.3552,291.8976,293.2070,292.6607,292.3445,293.2946,290.0638,nan,nan
334.0000,292.1707,292.3249,291.9005,292.8636,293.6482,292.1485,293.1210,290.0640,nan,nan
335.0000,292.8296,292.2955,291.7324,292.0347,293.9523,292.1143,293.0962,290.0610,nan,nan
336.0000,292.5809,292.2627,291.8462,291.5392,293.6365,292.0547,292.7808,290.0578,nan,nan
337.0000,292.8270,292.2340,292.0632,291.5525,293.2113,292.0634,292.4509,290.0524,nan,nan
338.0000,292.7725,292.2054,291.7998,291.8523,293.4859,292.6719,292.6108,290.0421,nan,nan
339.0000,293.7263,292.2041,291.6688,292.6635,293.3257,293.1500,292.9951,290.0289,nan,nan
340.0000,292.2550,292.1973,291.8344,293.5096,293.5188,292.7709,292.6041,290.0142,nan,nan
341.0000,293.5063,292.1831,291.9518,293.4142,293.4474,292.5993,291.8638,290.0004,nan,nan
342.0000,294.2689,292.1721,292.0794,293.2380,292.9282,292.0586,291.6946,289.9868,nan,nan
343.0000,292.1793,292.1578,292.2655,292.9459,292.9656,291.8386,291.9383,289.9732,nan,nan
344.0000,293.1969,292.1534,292.5560,292.4997,292.3517,292.0264,291.8728,289.9664,nan,nan
345.0000,292.5145,292.1536,292.7218,292.2588,291.7318,292.4641,291.8142,289.9622,nan,nan
346.0000,291.9157,292.1524,292.5427,292.1068,291.9318,292.4106,291.7597,289.9581,nan,nan
347.0000,292.5586,292.1523,292.1635,291.4098,291.7609,291.2509,291.4926,289.9547,nan,nan
348.0000,290.9486,292.1576,291.7386,290.5507,291.5808,290.6151,291.3512,289.9543,nan,nan
349.0000,289.2070,292.1674,290.9705,292.0269,291.8151,290.1164,291.9042,289.9554,nan,nan
350.0000,290.8885,292.1763,290.4146,292.2758,292.5232,291.1675,291.9508,289.9599,nan,nan
351.0000,291.3055,292.1870,290.3713,292.7101,292.4149,292.1914,291.5513,289.9660,nan,nan
352.0000,291.3282,292.2012,290.5311,292.4833,292.3850,292.4291,291.5591,289.9710,nan,nan
353.0000,291.9620,292.2288,290.7783,292.3950,292.8075,292.0643,292.2558,289.9728,nan,nan
354.0000,294.7441,292.2864,290.8283,292.1462,292.5622,292.7105,292.3109,289.9727,nan,nan
355.0000,290.4797,292.3568,291.0005,291.3230,291.8340,292.6346,292.1349,289.9731,nan,nan
356.0000,290.0667,292.3027,290.6676,291.4759,291.4852,291.6639,291.6100,289.9739,nan,nan
357.0000,291.5840,292.2268,290.3949,292.7856,291.8237,292.3310,291.1730,289.9774,nan,nan
358.0000,291.0737,292.2106,290.2489,293.0828,292.5714,292.5694,291.1094,289.9842,nan,nan
359.0000,290.8182,292.2348,290.1131,292.4073,291.2457,291.4041,291.3551,289.9903,nan,nan
360.0000,291.5290,292.2806,289.9407,292.1911,290.5846,291.0299,291.3155,289.9953,nan,nan
361.0000,290.8340,292.3629,289.6605,290.8012,291.1801,290.5887,291.1253,289.9971,nan,nan
362.0000,289.6088,292.4506,289.3074,288.0391,290.6363,289.0145,290.5817,289.9950,nan,nan
363.0000,286.4288,292.5462,288.6186,287.8057,290.3296,287.7772,290.0568,289.9903,nan,nan
364.0000,287.4914,292.6678,288.3218,288.7744,290.1566,287.8524,290.1333,289.9851,nan,nan


==> figures/appendix/temporal_reconstruction/sahara_strat.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,220.2738,219.4860,218.8327,219.4852,219.0555,219.9548,219.4843,222.4592,nan,nan
1.0000,218.2215,219.3413,218.7377,218.6591,218.7494,219.0226,218.8181,222.4589,nan,nan
2.0000,219.1055,219.2047,219.0267,218.1196,218.6708,218.4938,218.3428,222.4585,nan,nan
3.0000,219.0417,219.0712,218.9915,218.3886,218.3199,218.4754,218.3777,222.4580,nan,nan
4.0000,218.8821,218.9400,218.8289,218.5920,218.3560,218.3382,218.7357,222.4575,nan,nan
5.0000,218.8636,218.8397,218.6186,218.9175,218.9504,218.4141,218.8979,222.4570,nan,nan
6.0000,218.8809,218.7429,218.4026,218.7626,219.3963,218.5003,218.4135,222.4565,nan,nan
7.0000,218.3797,218.6498,218.3024,218.2986,218.8952,218.5875,218.4400,222.4564,nan,nan
8.0000,219.0206,218.5603,218.3302,217.7977,219.1268,218.7419,218.4980,222.4563,nan,nan
9.0000,217.5303,218.4684,218.4665,217.6660,218.5856,218.6509,218.4444,222.4563,nan,nan
10.0000,218.0461,218.3740,218.4421,217.5368,218.6798,218.5140,218.1657,222.4565,nan,nan
11.0000,217.1664,218.2684,218.4017,217.7338,218.3332,218.0081,218.2259,222.4567,nan,nan
12.0000,218.2903,218.1423,218.3792,217.9104,218.4694,218.1909,218.2355,222.4569,nan,nan
13.0000,219.1415,218.0933,218.3319,218.3369,218.8521,218.8759,218.6176,222.4571,nan,nan
14.0000,219.4122,218.0483,218.0453,217.9155,219.2378,218.5313,218.2938,222.4575,nan,nan
15.0000,217.3161,218.0021,217.8187,217.2416,218.8923,218.0659,217.6930,222.4578,nan,nan
16.0000,217.3642,217.9768,217.2470,217.1571,218.3824,217.9463,216.9572,222.4579,nan,nan
17.0000,217.3665,217.9747,216.8295,217.0935,217.6274,217.5073,217.1283,222.4581,nan,nan
18.0000,217.9206,217.9982,216.6334,217.5128,216.7961,216.7002,216.6383,222.4583,nan,nan
19.0000,217.9725,218.0279,217.2083,217.2934,216.5869,216.3832,217.3854,222.4586,nan,nan
20.0000,216.6002,218.0699,217.3611,217.3665,216.9630,216.2808,218.0695,222.4591,nan,nan
21.0000,217.0250,218.1520,217.5549,218.2627,217.5379,216.5480,218.1926,222.4595,nan,nan
22.0000,218.9372,218.3041,217.9260,219.0139,218.4304,217.6678,218.2207,222.4602,nan,nan
23.0000,219.4026,218.4812,218.3167,219.1579,218.9538,218.7180,218.4099,222.4609,nan,nan
24.0000,219.3900,218.6476,218.7748,218.9354,219.0389,218.9388,218.6883,222.4616,nan,nan
25.0000,218.3644,218.8073,219.1552,219.0494,219.1606,218.7195,218.7925,222.4622,nan,nan
26.0000,218.4572,218.9716,219.2794,219.1587,219.2571,218.6882,218.9583,222.4628,nan,nan
27.0000,219.5316,219.1354,219.4740,219.0808,219.5630,218.9628,219.0904,222.4635,nan,nan
28.0000,220.9656,219.3180,219.6323,218.8896,219.5284,219.6003,219.2624,222.4640,nan,nan
29.0000,219.4930,219.4859,219.7296,219.0157,219.4846,219.6822,219.4056,222.4642,nan,nan
30.0000,217.7380,219.6230,219.8692,219.1362,219.6783,219.3935,219.6855,222.4644,nan,nan
31.0000,219.8542,219.7410,220.0829,219.9784,220.2126,220.0022,220.0907,222.4642,nan,nan
32.0000,220.2700,219.8490,220.4720,220.6836,220.8066,220.6317,220.4852,222.4639,nan,nan
33.0000,221.7484,219.9569,220.5461,220.8549,221.3051,221.0499,220.7725,222.4635,nan,nan
34.0000,221.1139,220.0601,220.3469,220.9802,221.1344,221.2274,220.7538,222.4631,nan,nan
35.0000,221.0703,220.1744,220.3643,220.8667,221.0218,220.8042,220.6205,222.4626,nan,nan
36.0000,221.9243,220.2651,220.6460,221.0167,220.9991,220.7205,220.7147,222.4622,nan,nan
37.0000,221.0906,220.3482,220.7441,221.2002,220.9204,220.6448,220.6978,222.4622,nan,nan
38.0000,220.3201,220.4088,220.8053,221.1850,220.7668,220.7050,220.6417,222.4621,nan,nan
39.0000,220.4487,220.4595,220.9245,221.0255,220.2812,220.5674,220.7294,222.4619,nan,nan
40.0000,220.6399,220.4849,221.1652,221.0115,220.4737,220.6152,220.6916,222.4618,nan,nan
41.0000,221.0908,220.5010,221.2758,221.0097,220.5965,220.7087,220.8827,222.4617,nan,nan
42.0000,220.3715,220.5201,221.3389,221.3038,220.8734,221.2906,221.0680,222.4618,nan,nan
43.0000,222.1465,220.5378,221.2932,221.6909,221.1207,221.6331,221.0246,222.4621,nan,nan
44.0000,221.6287,220.5852,220.9580,221.0575,221.0243,221.1642,220.8936,222.4624,nan,nan
45.0000,220.3170,220.6159,220.5080,220.4508,220.8452,220.2917,220.8433,222.4627,nan,nan
46.0000,220.4117,220.6448,220.2493,220.1913,220.5461,219.5329,220.7172,222.4627,nan,nan
47.0000,219.1950,220.6637,220.0282,220.0406,220.1252,219.1841,220.5440,222.4624,nan,nan
48.0000,219.7397,220.6820,219.8406,219.8206,219.8166,219.6094,220.2970,222.4618,nan,nan
49.0000,219.8083,220.7022,219.7102,219.8003,219.5404,220.0039,219.9866,222.4610,nan,nan
50.0000,221.4851,220.7133,219.7631,219.8791,219.4665,219.9722,219.8417,222.4601,nan,nan
51.0000,219.4072,220.7256,219.7581,219.9246,219.3395,219.3693,219.7033,222.4593,nan,nan
52.0000,219.4617,220.7271,219.7117,219.7204,219.1692,219.6396,219.3990,222.4586,nan,nan
53.0000,219.4735,220.7271,219.5847,219.5379,218.9887,219.6327,219.1407,222.4580,nan,nan
54.0000,219.8082,220.7285,219.5463,219.1618,218.9887,219.3928,218.7353,222.4573,nan,nan
55.0000,218.9575,220.7289,219.5711,218.7305,219.1207,218.9684,218.6855,222.4568,nan,nan
56.0000,220.1917,220.7281,219.5520,219.2722,219.3062,219.2655,218.8550,222.4564,nan,nan
57.0000,219.1298,220.7324,219.5562,219.3911,219.8330,219.7052,219.0478,222.4563,nan,nan
58.0000,219.2247,220.7388,219.6419,219.3844,220.4543,219.6100,219.1778,222.4564,nan,nan
59.0000,219.7464,220.7544,219.9457,219.9796,220.4292,219.5925,219.2249,222.4566,nan,nan
60.0000,220.7097,220.7810,220.2760,220.4216,220.1107,219.7365,219.3986,222.4572,nan,nan
61.0000,220.6591,220.8023,220.6343,220.5358,220.1594,220.3241,219.4891,222.4579,nan,nan
62.0000,220.1511,220.8028,220.8244,220.5966,220.4057,220.3074,219.4820,222.4586,nan,nan
63.0000,220.3884,220.7985,221.0579,220.6678,220.4491,220.2893,220.1683,222.4593,nan,nan
64.0000,219.0402,220.7993,221.2299,220.7664,220.7325,220.3676,220.6798,222.4599,nan,nan
65.0000,220.4819,220.8007,221.7016,221.8316,221.3434,221.7531,221.2016,222.4603,nan,nan
66.0000,222.4395,220.7989,222.1248,222.8406,221.9297,222.5252,221.7134,222.4605,nan,nan
67.0000,223.6392,220.7971,222.4642,223.5031,222.2529,222.8384,222.2315,222.4606,nan,nan
68.0000,221.7621,220.8116,222.3924,222.7558,221.8315,221.9771,222.0033,222.4604,nan,nan
69.0000,220.2522,220.8268,222.0104,221.6860,221.0637,221.1191,221.4907,222.4602,nan,nan
70.0000,221.5403,220.8401,221.5050,220.7179,220.8599,220.6135,220.9827,222.4598,nan,nan
71.0000,219.5096,220.8500,220.9001,220.2276,220.8365,220.1631,220.6956,222.4593,nan,nan
72.0000,221.4470,220.8600,220.6469,220.1297,220.8226,220.3340,220.6228,222.4588,nan,nan
73.0000,221.0684,220.8695,220.7465,220.3828,220.6349,220.6591,220.6169,222.4584,nan,nan
74.0000,220.6547,220.8793,220.9339,220.4151,220.5512,220.5728,220.8254,222.4581,nan,nan
75.0000,220.9260,220.8913,220.8912,220.5643,220.4758,220.6281,220.9789,222.4579,nan,nan
76.0000,219.8369,220.9065,221.0132,220.6617,220.3550,220.9356,221.2370,222.4579,nan,nan
77.0000,221.6387,220.9209,221.6727,221.0830,220.6092,221.2312,221.5294,222.4577,nan,nan
78.0000,222.6264,220.9387,222.2239,222.0242,221.0554,221.9609,222.0046,222.4577,nan,nan
79.0000,223.6424,220.9527,222.6759,222.9292,221.8488,223.3774,222.8077,222.4576,nan,nan
80.0000,223.0618,220.9628,222.6208,223.0682,222.2908,223.7523,223.1418,222.4576,nan,nan
81.0000,222.3995,220.9697,222.2020,222.2554,222.1762,222.8268,222.7066,222.4577,nan,nan
82.0000,221.8363,221.0157,221.9637,221.5482,221.9006,221.6717,221.9259,222.4580,nan,nan
83.0000,220.4210,221.0764,221.7404,221.0380,221.7081,220.9117,221.4786,222.4584,nan,nan
84.0000,221.1347,221.1493,221.4155,221.1154,221.6201,220.7851,220.9395,222.4589,nan,nan
85.0000,220.6656,221.2315,221.2529,221.2971,221.5580,220.9954,220.8049,222.4593,nan,nan
86.0000,221.3553,221.3185,221.2393,221.1909,221.5801,221.3830,221.0455,222.4594,nan,nan
87.0000,222.4906,221.3895,221.2842,221.6275,221.5616,221.7800,221.1702,222.4595,nan,nan
88.0000,222.2487,221.4436,221.3209,221.8274,221.4904,221.9163,221.0909,222.4598,nan,nan
89.0000,222.0164,221.4999,221.4850,222.0055,221.7259,222.2533,221.0909,222.4602,nan,nan
90.0000,222.2764,221.5428,221.7768,221.9107,222.1011,222.1995,221.2679,222.4606,nan,nan
91.0000,222.4619,221.5898,222.0529,222.2885,222.3277,222.4518,221.6021,222.4610,nan,nan
92.0000,223.6496,221.6328,222.1080,222.5411,222.5948,222.8233,222.0019,222.4615,nan,nan
93.0000,224.0534,221.6717,222.0988,222.6622,222.7482,223.0536,222.3286,222.4617,nan,nan
94.0000,222.7879,221.7125,222.1152,222.7148,222.6657,222.9092,222.4135,222.4617,nan,nan
95.0000,223.5365,221.7538,222.1015,222.6005,222.7484,222.7619,222.1660,222.4615,nan,nan
96.0000,222.6048,221.7801,222.1241,222.3170,222.8800,222.5078,221.8243,222.4611,nan,nan
97.0000,222.4659,221.8071,222.1493,221.8922,222.6437,222.4682,221.6794,222.4605,nan,nan
98.0000,223.0716,221.8361,222.1341,221.5182,222.3809,222.4030,221.5707,222.4599,nan,nan
99.0000,221.9608,221.8675,222.1195,221.4391,222.1927,222.1890,221.5742,222.4591,nan,nan
100.0000,223.4739,221.8960,222.1283,221.6393,222.0847,222.1394,221.6810,222.4583,nan,nan
101.0000,223.0237,221.9274,222.2038,221.9621,222.2991,222.2154,221.9141,222.4577,nan,nan
102.0000,223.0170,221.9439,222.3444,222.1761,222.5002,222.5307,222.2531,222.4570,nan,nan
103.0000,223.6391,221.9821,222.5737,222.3312,222.6398,222.9412,222.4751,222.4565,nan,nan
104.0000,223.1739,222.0527,222.4905,222.8285,222.4671,223.1703,222.5296,222.4562,nan,nan
105.0000,222.1268,222.1135,222.1857,222.8618,222.3840,222.9102,222.1962,222.4564,nan,nan
106.0000,221.8636,222.1646,222.0975,222.5941,222.2399,222.6598,221.8272,222.4568,nan,nan
107.0000,222.9229,222.2187,222.1213,222.2463,222.2488,222.3911,221.7169,222.4575,nan,nan
108.0000,222.4139,222.2673,222.2252,221.9993,222.2875,222.3802,221.7072,222.4583,nan,nan
109.0000,222.7029,222.3237,222.5004,221.9964,222.4140,222.7016,222.2596,222.4591,nan,nan
110.0000,222.5383,222.3835,222.7594,222.7099,222.6805,223.2134,222.8928,222.4598,nan,nan
111.0000,222.7186,222.4400,222.9574,223.2782,222.9298,223.4463,223.1830,222.4603,nan,nan
112.0000,224.0757,222.4989,223.1807,223.3106,223.0076,223.7451,223.2235,222.4606,nan,nan
113.0000,224.3141,222.5629,223.4175,223.0154,222.8063,223.8472,223.0685,222.4607,nan,nan
114.0000,223.5520,222.6306,223.6475,222.9213,222.8084,223.8312,223.0387,222.4606,nan,nan
115.0000,223.6347,222.6871,223.7835,222.9355,222.9925,223.7338,223.1911,222.4603,nan,nan
116.0000,223.7247,222.7350,223.8960,223.4274,223.2026,223.7479,223.3621,222.4600,nan,nan
117.0000,224.9756,222.7779,223.9611,223.9259,223.8678,224.0322,223.4137,222.4595,nan,nan
118.0000,224.9508,222.8156,223.9490,224.0769,224.0558,224.2080,223.7246,222.4590,nan,nan
119.0000,223.6329,222.8508,223.9017,223.7722,223.8012,224.3368,223.8004,222.4583,nan,nan
120.0000,223.5541,222.8822,223.8228,223.4292,223.7551,224.1808,223.6832,222.4576,nan,nan
121.0000,224.2950,222.9055,223.6676,223.3973,223.7790,224.1070,223.7097,222.4568,nan,nan
122.0000,223.7368,222.9247,223.5646,223.4998,223.3155,223.8832,223.5567,222.4564,nan,nan
123.0000,222.8571,222.9462,223.3664,223.4049,223.1328,223.4980,223.2934,222.4565,nan,nan
124.0000,223.2591,222.9688,223.1352,222.9088,223.0647,222.9038,222.7764,222.4570,nan,nan
125.0000,222.8074,222.9863,222.9182,222.5992,222.9571,222.6298,222.5519,222.4578,nan,nan
126.0000,221.7967,223.0007,222.8356,222.5839,222.7176,222.3629,222.4019,222.4589,nan,nan
127.0000,223.1774,223.0089,222.6973,222.8378,222.6955,222.6247,222.3835,222.4600,nan,nan
128.0000,224.2384,223.0131,222.7163,223.1470,222.8156,222.9605,222.5598,222.4612,nan,nan
129.0000,224.0048,223.0138,222.8467,223.5603,222.9711,223.4976,222.8193,222.4623,nan,nan
130.0000,223.9338,223.0095,223.0026,223.4636,222.9904,223.6446,222.9457,222.4633,nan,nan
131.0000,223.3435,223.0026,223.1351,223.1345,223.2411,223.8412,222.9323,222.4639,nan,nan
132.0000,222.7149,222.9942,223.1899,222.7860,223.1766,223.8383,223.0076,222.4642,nan,nan
133.0000,222.8512,222.9823,223.1200,222.6914,223.2640,223.4818,222.9573,222.4642,nan,nan
134.0000,223.7398,222.9611,223.0430,222.6750,223.2968,223.1589,222.7726,222.4639,nan,nan
135.0000,221.9859,222.9379,222.9931,222.6340,223.0837,222.8971,222.7904,222.4632,nan,nan
136.0000,221.6207,222.9151,222.9871,222.5645,222.8470,222.8153,222.8180,222.4624,nan,nan
137.0000,223.3208,222.8873,223.0229,222.5487,222.9776,222.8209,222.8478,222.4613,nan,nan
138.0000,223.2592,222.8516,223.0723,222.3888,223.1282,222.7712,222.9048,222.4602,nan,nan
139.0000,222.9925,222.8049,223.1039,222.4271,223.2376,223.0952,222.8817,222.4593,nan,nan
140.0000,223.5566,222.7705,223.0811,222.6907,223.1407,223.2201,222.8844,222.4586,nan,nan
141.0000,222.2955,222.7292,222.9755,222.9705,223.0085,223.1864,222.9958,222.4580,nan,nan
142.0000,225.7715,222.6870,222.7983,223.1920,222.8683,223.0949,223.1281,222.4577,nan,nan
143.0000,222.7007,222.6539,222.5577,223.0166,222.6644,222.7182,223.0202,222.4577,nan,nan
144.0000,222.7406,222.6226,222.3534,222.8945,222.3980,222.1663,222.6884,222.4577,nan,nan
145.0000,221.8988,222.5976,222.1245,222.4662,221.9410,221.9016,222.2227,222.4579,nan,nan
146.0000,222.2566,222.5768,221.8433,222.1266,221.7256,222.0418,221.9195,222.4584,nan,nan
147.0000,222.0167,222.5468,221.7555,222.1883,221.7707,222.1604,221.8667,222.4589,nan,nan
148.0000,222.9482,222.5164,221.8223,222.0524,221.9532,222.3109,221.9398,222.4593,nan,nan
149.0000,222.8164,222.4845,221.8999,222.2715,222.1139,222.4223,222.0929,222.4598,nan,nan
150.0000,221.4956,222.4600,222.0081,222.3274,222.2699,222.5744,222.2717,222.4602,nan,nan
151.0000,222.8603,222.4380,222.1302,222.4155,222.3958,222.6385,222.4971,222.4606,nan,nan
152.0000,223.1948,222.4178,222.1714,222.5519,222.5242,222.8437,222.7483,222.4610,nan,nan
153.0000,222.7930,222.4011,222.2665,222.6098,222.5817,222.9866,222.9250,222.4612,nan,nan
154.0000,222.8346,222.3853,222.3687,222.5779,222.6318,223.1413,223.0979,222.4613,nan,nan
155.0000,222.4001,222.3692,222.3932,222.5778,222.6492,223.0522,222.9724,222.4616,nan,nan
156.0000,223.9061,222.3511,222.3635,222.6277,222.4995,223.0691,222.7758,222.4619,nan,nan
157.0000,223.5451,222.3381,222.2841,222.5829,222.2982,223.0150,222.6299,222.4622,nan,nan
158.0000,222.8044,222.3307,222.1882,221.9570,221.8941,222.7635,222.5080,222.4627,nan,nan
159.0000,221.7853,222.3185,222.0927,221.6759,221.7428,221.8651,222.3763,222.4630,nan,nan
160.0000,219.9095,222.3070,222.0348,221.8001,222.1015,221.7638,222.0012,222.4631,nan,nan
161.0000,223.8919,222.2965,222.0478,221.9728,222.1360,222.1133,221.8130,222.4629,nan,nan
162.0000,221.6699,222.2835,222.1947,222.0105,222.1199,222.3453,221.7193,222.4626,nan,nan
163.0000,221.9485,222.2671,222.1838,222.2893,222.0551,222.4123,221.9550,222.4621,nan,nan
164.0000,222.9351,222.2512,222.0404,222.2154,221.9886,222.3007,222.1390,222.4615,nan,nan
165.0000,222.8361,222.2354,222.0047,222.2439,221.9514,222.4582,222.1292,222.4609,nan,nan
166.0000,224.0229,222.2201,222.0235,222.3972,221.9128,222.3940,222.0664,222.4606,nan,nan
167.0000,222.1567,222.2042,222.0146,222.5101,221.8541,222.1686,221.8940,222.4603,nan,nan
168.0000,221.5384,222.1872,222.0028,222.5033,221.8675,222.0025,221.8557,222.4599,nan,nan
169.0000,222.1376,222.1717,221.9783,222.4197,221.9791,222.1358,221.8179,222.4595,nan,nan
170.0000,222.1127,222.1585,221.9502,222.1779,221.9892,222.2533,221.9189,222.4592,nan,nan
171.0000,221.4860,222.1497,222.0523,222.0965,221.8100,222.3011,222.1373,222.4586,nan,nan
172.0000,222.6269,222.1446,222.1459,222.0238,221.9098,222.5128,222.2518,222.4582,nan,nan
173.0000,221.7610,222.1395,222.1802,221.9842,222.0380,222.3050,222.3520,222.4580,nan,nan
174.0000,223.3219,222.1352,222.2380,221.9210,222.2227,222.4562,222.3977,222.4579,nan,nan
175.0000,222.3891,222.1313,222.3173,222.0013,222.3965,222.6163,222.2853,222.4580,nan,nan
176.0000,221.7697,222.1254,222.3316,222.2255,222.4932,222.8018,222.3075,222.4582,nan,nan
177.0000,223.1844,222.1183,222.4267,222.4227,222.6880,222.7249,222.4226,222.4582,nan,nan
178.0000,222.7270,222.1134,222.5109,222.3778,222.8615,222.7928,222.3393,222.4583,nan,nan
179.0000,222.2757,222.1105,222.5524,222.1063,222.9598,222.6554,222.2628,222.4585,nan,nan
180.0000,223.0696,222.1078,222.5762,221.9336,222.9538,222.7462,222.2841,222.4590,nan,nan
181.0000,221.3262,222.1056,222.5493,222.1133,222.7741,222.9198,222.3500,222.4597,nan,nan
182.0000,222.6026,222.1055,222.5068,222.3469,222.7385,222.9646,222.2752,222.4605,nan,nan
183.0000,222.6586,222.1052,222.3751,222.5000,222.7627,222.7298,222.2797,222.4613,nan,nan
184.0000,222.7668,222.1034,222.2976,222.4128,222.5631,222.4214,222.2650,222.4618,nan,nan
185.0000,222.5433,222.1041,222.2344,222.1069,222.1028,222.0289,221.9708,222.4623,nan,nan
186.0000,221.9742,222.1030,222.1456,222.0448,221.9277,221.7637,221.8075,222.4627,nan,nan
187.0000,223.0620,222.0998,222.1659,222.1095,222.0537,221.9917,222.2371,222.4631,nan,nan
188.0000,222.8943,222.0954,222.2376,222.3760,222.2304,222.1075,222.1422,222.4632,nan,nan
189.0000,223.2569,222.0910,222.2709,222.5473,222.4664,222.5602,222.1910,222.4631,nan,nan
190.0000,221.7242,222.0857,222.3595,222.4599,222.4618,223.1680,222.2766,222.4628,nan,nan
191.0000,222.2885,222.0809,222.5378,222.4113,222.4262,223.1247,222.1928,222.4622,nan,nan
192.0000,224.0340,222.0819,222.6549,222.4424,222.3187,222.7693,222.1150,222.4613,nan,nan
193.0000,222.4021,222.0836,222.8001,222.5877,222.1558,222.5297,222.3146,222.4605,nan,nan
194.0000,222.4558,222.0856,222.7835,222.3842,222.1982,222.6391,222.3311,222.4596,nan,nan
195.0000,222.7572,222.0868,222.4440,222.3366,222.1691,222.9082,222.2769,222.4589,nan,nan
196.0000,222.2256,222.0875,222.1487,222.3647,222.2473,223.0961,222.2691,222.4585,nan,nan
197.0000,220.6811,222.1038,222.4707,222.3059,222.0232,222.7930,222.2783,222.4583,nan,nan
198.0000,223.5739,222.1236,222.4030,222.3196,222.2458,222.4960,222.2713,222.4583,nan,nan
199.0000,221.6673,222.1404,222.3594,221.9435,222.3219,222.3534,222.1460,222.4585,nan,nan
200.0000,222.4855,222.1547,222.3179,221.8851,222.4680,222.2797,222.2327,222.4586,nan,nan
201.0000,223.3151,222.1666,222.4685,222.0605,222.3375,222.1671,222.1750,222.4588,nan,nan
202.0000,221.9353,222.1756,222.1725,222.0069,222.1874,222.0240,222.3184,222.4592,nan,nan
203.0000,222.0751,222.1837,221.9695,221.6481,222.1467,221.8375,222.4964,222.4596,nan,nan
204.0000,222.0474,222.1935,221.7341,221.6977,222.0118,222.0665,222.3217,222.4601,nan,nan
205.0000,221.9875,222.2032,221.6901,222.1132,221.9968,222.3689,222.3620,222.4604,nan,nan
206.0000,223.4687,222.2101,221.7506,222.1169,221.9265,222.5818,222.4347,222.4606,nan,nan
207.0000,222.2188,222.2135,221.7637,221.8998,221.7674,222.5360,222.4268,222.4608,nan,nan
208.0000,220.7159,222.2142,221.7676,221.7349,221.6697,222.3216,222.1520,222.4607,nan,nan
209.0000,221.7569,222.2155,221.7950,221.6203,221.8530,222.1943,221.9913,222.4603,nan,nan
210.0000,221.9514,222.2161,221.8783,221.6533,222.0620,222.1253,221.9288,222.4599,nan,nan
211.0000,221.4046,222.2147,221.9022,221.9701,222.4558,222.2352,221.8879,222.4597,nan,nan
212.0000,223.1185,222.2112,221.9035,222.4439,222.5723,222.4604,221.9897,222.4595,nan,nan
213.0000,222.4028,222.2065,221.9373,222.4105,222.5618,222.5337,222.2364,222.4592,nan,nan
214.0000,222.4374,222.2013,221.9479,222.0113,222.6053,222.5509,222.2314,222.4590,nan,nan
215.0000,222.0856,222.1961,221.9537,221.6687,222.6065,222.3693,221.9648,222.4588,nan,nan
216.0000,221.4588,222.1888,221.9753,221.4546,222.3913,222.2152,221.8725,222.4585,nan,nan
217.0000,223.2297,222.1816,221.9471,221.5654,222.3159,222.1895,222.0553,222.4584,nan,nan
218.0000,222.5544,222.1768,221.8808,221.7205,222.1945,221.9624,221.9522,222.4581,nan,nan
219.0000,221.0313,222.1727,221.8338,221.5275,222.0746,221.5498,221.8948,222.4578,nan,nan
220.0000,222.9599,222.1679,221.9032,221.8264,222.0445,221.6808,221.6434,222.4572,nan,nan
221.0000,222.6967,222.1623,221.9604,222.2219,222.1895,222.1560,221.4985,222.4568,nan,nan
222.0000,221.6576,222.1563,221.9889,222.4570,222.0874,222.3684,221.7080,222.4565,nan,nan
223.0000,223.0368,222.1497,221.9876,221.8126,221.7427,222.3270,221.8011,222.4564,nan,nan
224.0000,222.0098,222.1411,222.0737,221.5660,222.0453,221.9979,222.0611,222.4564,nan,nan
225.0000,221.9920,222.1295,222.1483,222.1837,222.0361,222.0235,222.3848,222.4567,nan,nan
226.0000,222.6958,222.1151,222.2312,222.4195,222.2753,222.2547,222.2874,222.4570,nan,nan
227.0000,222.6200,222.1039,222.2972,222.3185,222.0108,222.3416,222.1128,222.4575,nan,nan
228.0000,221.5797,222.0933,222.3960,222.0505,222.0684,222.3885,222.2060,222.4582,nan,nan
229.0000,222.1505,222.0865,222.5120,222.3048,221.8234,222.2535,222.3159,222.4591,nan,nan
230.0000,220.7896,222.0862,222.5994,222.3412,221.7238,222.0294,222.2638,222.4601,nan,nan
231.0000,224.0829,222.0868,222.6161,222.3942,222.1999,222.1942,222.0873,222.4612,nan,nan
232.0000,220.4410,222.0890,222.5392,222.4324,222.5274,222.2215,222.0591,222.4622,nan,nan
233.0000,222.7431,222.0962,222.7119,222.4328,222.4704,222.1462,222.0455,222.4628,nan,nan
234.0000,222.1693,222.1040,222.9392,222.2982,222.3099,222.1920,222.0602,222.4632,nan,nan
235.0000,223.6114,222.1115,223.0033,222.0721,222.0423,222.0558,221.9566,222.4632,nan,nan
236.0000,220.3684,222.1104,222.9826,221.8308,221.7863,222.1994,221.7458,222.4628,nan,nan
237.0000,222.0882,222.1131,222.8961,221.8096,221.8338,222.6106,221.6654,222.4622,nan,nan
238.0000,221.8558,222.1095,222.7682,221.7737,222.1125,222.6415,221.7710,222.4613,nan,nan
239.0000,223.6566,222.1105,222.6935,221.7664,221.9454,222.5322,221.9434,222.4603,nan,nan
240.0000,222.0316,222.1140,222.6721,221.7924,221.7397,222.0409,222.1087,222.4593,nan,nan
241.0000,221.8148,222.1196,222.6042,221.8862,221.6250,222.0635,222.1432,222.4585,nan,nan
242.0000,222.3778,222.1237,222.5712,221.8288,221.4937,222.3228,221.9256,222.4579,nan,nan
243.0000,223.4308,222.1225,222.5300,221.7535,221.6914,222.1118,221.7474,222.4578,nan,nan
244.0000,222.0987,222.1164,222.4590,221.9924,221.9877,221.9656,221.5554,222.4581,nan,nan
245.0000,222.8085,222.1098,222.2617,221.9742,222.2981,221.9507,221.5025,222.4588,nan,nan
246.0000,222.0821,222.1062,222.2177,221.9888,222.5148,221.9827,221.6416,222.4599,nan,nan
247.0000,222.1339,222.1020,222.1820,222.0708,222.3449,222.1947,221.8291,222.4612,nan,nan
248.0000,222.1358,222.0847,222.2229,222.2962,222.2009,222.1718,221.9142,222.4627,nan,nan
249.0000,221.7179,222.0706,222.3524,222.4816,222.1897,222.2762,222.0184,222.4641,nan,nan
250.0000,222.3467,222.0584,222.3621,222.7603,222.4198,222.5728,222.0917,222.4651,nan,nan
251.0000,223.1569,222.0443,222.3075,222.7152,222.6754,222.5662,222.3006,222.4658,nan,nan
252.0000,221.6492,222.0251,222.3309,222.3995,222.5970,222.4890,222.2581,222.4659,nan,nan
253.0000,221.3204,222.0076,222.4078,222.1009,222.5272,222.5057,222.1607,222.4657,nan,nan
254.0000,221.5429,221.9861,222.3970,222.0858,222.4630,222.5200,221.8975,222.4651,nan,nan
255.0000,222.5565,221.9622,222.2801,221.8368,222.3925,222.2773,221.6861,222.4640,nan,nan
256.0000,221.6723,221.9360,222.1671,222.1155,222.0947,221.9499,221.6237,222.4624,nan,nan
257.0000,220.8434,221.9100,222.1121,221.5215,221.8965,221.6850,221.6564,222.4608,nan,nan
258.0000,222.4037,221.8860,222.0641,221.6971,221.6220,221.4921,221.4301,222.4592,nan,nan
259.0000,221.8667,221.8632,221.9193,221.5211,221.4716,221.2783,221.1687,222.4579,nan,nan
260.0000,221.6573,221.8404,221.7776,221.4751,221.5717,221.5323,221.1030,222.4568,nan,nan
261.0000,223.1892,221.8177,221.8043,221.9897,221.7155,222.5560,221.6111,222.4558,nan,nan
262.0000,223.0666,221.7977,221.8910,222.1987,221.8486,222.6694,221.9889,222.4553,nan,nan
263.0000,222.8862,221.7804,221.9801,222.3095,221.8085,222.2092,221.7458,222.4552,nan,nan
264.0000,221.2345,221.7669,222.0895,222.3771,221.8459,221.9446,221.7647,222.4556,nan,nan
265.0000,221.4143,221.7517,222.1686,222.4933,222.1614,221.8952,221.8920,222.4563,nan,nan
266.0000,223.2276,221.7343,222.2239,222.6284,222.4588,222.0290,222.0763,222.4573,nan,nan
267.0000,222.9417,221.7164,222.2527,222.5694,222.6604,221.8181,222.0141,222.4581,nan,nan
268.0000,221.3479,221.6973,222.2674,222.5250,222.5701,221.8464,221.8342,222.4587,nan,nan
269.0000,221.6393,221.6771,222.0950,222.2245,222.4803,221.9288,221.7047,222.4592,nan,nan
270.0000,223.0459,221.6497,221.9211,222.0600,222.6627,222.1161,221.6995,222.4595,nan,nan
271.0000,223.2221,221.6208,221.7673,222.1915,222.7849,222.2323,221.6909,222.4597,nan,nan
272.0000,221.8627,221.5906,221.6184,222.2659,222.5681,222.3184,221.7319,222.4597,nan,nan
273.0000,222.5566,221.5582,221.5817,222.2266,222.3143,222.3087,221.7020,222.4596,nan,nan
274.0000,222.0518,221.5226,221.5519,222.0562,221.9630,222.4131,221.6096,222.4594,nan,nan
275.0000,221.7979,221.4765,221.5527,221.8966,221.4216,222.1545,221.3997,222.4591,nan,nan
276.0000,221.3703,221.4216,221.4670,221.7404,221.0519,221.9043,221.1425,222.4587,nan,nan
277.0000,221.7414,221.3549,221.3264,221.4992,220.9057,221.6360,221.0520,222.4582,nan,nan
278.0000,221.6329,221.2792,221.1852,221.2283,220.6665,221.3533,220.8452,222.4577,nan,nan
279.0000,221.3641,221.2090,221.0516,221.0847,220.7100,220.6920,220.6036,222.4571,nan,nan
280.0000,221.0112,221.1519,221.0036,220.8809,220.9257,220.5131,220.7074,222.4567,nan,nan
281.0000,220.8473,221.0817,220.9819,220.7119,220.9361,220.5450,220.8008,222.4565,nan,nan
282.0000,221.8764,220.9981,221.0837,220.5498,220.8624,221.0879,221.1034,222.4565,nan,nan
283.0000,221.7023,220.9545,221.3347,221.0731,221.1671,221.2918,221.3887,222.4564,nan,nan
284.0000,221.1456,220.9607,221.5512,221.6875,221.5081,221.4563,221.5062,222.4564,nan,nan
285.0000,222.7515,220.8934,221.6242,222.0953,221.6977,221.9149,221.8558,222.4564,nan,nan
286.0000,220.9953,220.7842,221.7184,221.9469,221.7207,222.3176,222.0245,222.4565,nan,nan
287.0000,222.3715,220.6256,221.7914,222.5667,221.6453,222.4234,221.8825,222.4568,nan,nan
288.0000,222.5466,220.4647,221.4408,221.7579,221.6174,221.6155,221.8656,222.4572,nan,nan
289.0000,220.9054,220.3289,220.8749,221.0645,221.0526,220.6589,221.4148,222.4578,nan,nan
290.0000,220.7166,220.2086,220.4192,220.6429,220.4628,219.9743,220.8011,222.4585,nan,nan
291.0000,220.6255,220.1521,220.2957,220.5557,220.4135,219.7424,220.3998,222.4590,nan,nan
292.0000,220.4930,220.1408,220.2883,220.5424,220.5376,219.5904,220.3376,222.4596,nan,nan
293.0000,220.4893,220.1378,220.4370,220.7659,220.6829,220.2236,220.5148,222.4601,nan,nan
294.0000,221.1119,220.1300,220.5384,220.9545,220.6473,220.6936,220.9004,222.4604,nan,nan
295.0000,221.9602,220.1274,220.5587,221.0552,220.5722,221.1046,220.7845,222.4606,nan,nan
296.0000,220.6833,220.1225,220.4803,220.8380,220.5262,220.7766,220.5105,222.4607,nan,nan
297.0000,220.4728,220.1217,220.3151,220.6372,220.6032,220.5386,220.3903,222.4607,nan,nan
298.0000,219.9741,220.1280,220.2342,220.6373,220.6828,220.5438,220.4518,222.4604,nan,nan
299.0000,221.3992,220.1502,220.2312,220.7412,220.7769,220.6916,220.6346,222.4602,nan,nan
300.0000,221.3424,220.1939,220.2698,220.6976,220.7737,220.7067,220.2736,222.4599,nan,nan
301.0000,220.2628,220.2333,220.2341,220.1590,220.3596,220.0590,219.8251,222.4597,nan,nan
302.0000,219.3731,220.2578,220.2104,219.7422,220.3157,219.6857,220.0268,222.4595,nan,nan
303.0000,219.4338,220.2811,220.1455,219.9089,220.4848,220.0253,220.2376,222.4597,nan,nan
304.0000,219.5265,220.3013,220.1393,220.6300,220.7878,220.6616,220.2767,222.4600,nan,nan
305.0000,221.5482,220.3028,220.2693,220.9075,221.1272,221.6213,220.3933,222.4603,nan,nan
306.0000,222.4953,220.2738,220.1848,220.8881,221.1774,221.6830,220.5829,222.4606,nan,nan
307.0000,221.6207,220.2386,220.2149,220.6787,220.9110,221.0490,220.5305,222.4609,nan,nan
308.0000,220.4990,220.1948,220.1097,220.4009,220.6420,220.7732,220.3151,222.4613,nan,nan
309.0000,220.9556,220.1439,219.7901,220.2133,220.2004,220.2355,220.0017,222.4617,nan,nan
310.0000,219.6218,220.0864,219.5286,220.0892,219.4358,219.6191,219.7679,222.4619,nan,nan
311.0000,219.4131,220.0358,219.2350,219.8830,219.2186,219.5744,219.7668,222.4620,nan,nan
312.0000,220.9458,219.9898,219.4503,219.9650,219.6120,219.9341,219.6333,222.4618,nan,nan
313.0000,220.3911,219.9575,219.8756,220.2959,220.0472,220.2230,220.0770,222.4615,nan,nan
314.0000,221.2122,219.9518,220.2577,220.5074,219.9842,220.3169,220.2017,222.4608,nan,nan
315.0000,220.3654,219.9523,220.6140,220.5803,220.2427,220.7343,220.3560,222.4600,nan,nan
316.0000,220.8873,219.9617,220.7526,220.4842,220.5611,220.9856,220.5285,222.4591,nan,nan
317.0000,221.6396,219.9772,220.6994,220.8502,220.6944,220.8877,221.0925,222.4583,nan,nan
318.0000,220.2166,219.9935,220.5733,220.7142,220.6385,220.7497,221.4799,222.4577,nan,nan
319.0000,220.2305,220.0226,220.3709,220.4218,220.4827,220.9915,220.7005,222.4572,nan,nan
320.0000,219.9556,220.0522,220.1620,219.9666,220.3818,220.6880,220.3878,222.4570,nan,nan
321.0000,219.0906,220.0812,220.0274,219.6967,220.3466,220.5155,220.2230,222.4570,nan,nan
322.0000,219.9407,220.0984,219.9896,219.5494,220.1586,219.8395,220.0810,222.4573,nan,nan
323.0000,219.4383,220.1152,220.0323,219.4123,220.2722,219.6349,219.7878,222.4578,nan,nan
324.0000,219.4860,220.1276,220.1447,219.1451,220.5911,219.8137,219.8950,222.4586,nan,nan
325.0000,218.6655,220.1389,220.4211,219.7885,220.8031,220.4364,220.7523,222.4594,nan,nan
326.0000,222.4324,220.1482,220.5744,221.0761,220.8887,221.2771,221.3858,222.4602,nan,nan
327.0000,223.6141,220.1548,220.5894,221.5449,220.7384,221.1601,221.2058,222.4608,nan,nan
328.0000,220.3402,220.1590,220.3498,220.7760,220.5952,220.3268,220.9926,222.4611,nan,nan
329.0000,219.6752,220.1595,220.0594,219.8253,220.3627,219.2714,220.2776,222.4612,nan,nan
330.0000,219.2158,220.1696,219.6808,219.3257,219.9990,218.7556,219.6858,222.4610,nan,nan
331.0000,218.4241,220.1892,219.4642,219.3734,219.8204,218.7083,219.3620,222.4606,nan,nan
332.0000,220.0037,220.2129,219.3237,219.0956,219.7719,218.6092,219.1993,222.4598,nan,nan
333.0000,218.9134,220.2322,219.2484,218.9619,219.8373,218.6430,219.2180,222.4592,nan,nan
334.0000,218.4026,220.2473,219.2830,218.9380,219.7977,218.7487,219.3446,222.4586,nan,nan
335.0000,218.9068,220.2567,219.3579,219.4604,219.8971,218.3167,219.5560,222.4582,nan,nan
336.0000,219.2174,220.2590,219.3730,220.2805,220.1695,218.8665,219.7950,222.4580,nan,nan
337.0000,222.1863,220.2583,219.8454,220.7629,220.5796,219.7179,220.3676,222.4580,nan,nan
338.0000,220.9163,220.2468,220.4412,220.8488,220.5721,219.7168,220.6184,222.4581,nan,nan
339.0000,220.0583,220.2269,220.5605,220.5052,220.4372,219.4319,220.5772,222.4583,nan,nan
340.0000,219.8581,220.2011,220.5619,220.3555,220.1184,219.4685,220.1718,222.4586,nan,nan
341.0000,219.3652,220.1665,220.6330,220.2302,219.9953,219.7816,220.2854,222.4590,nan,nan
342.0000,220.0114,220.1297,220.7392,220.5657,220.4045,220.3822,220.4919,222.4593,nan,nan
343.0000,221.5887,220.0946,220.7973,221.0705,220.8231,221.8387,220.7455,222.4595,nan,nan
344.0000,222.0117,220.0513,220.8072,220.8896,220.9865,221.5726,220.6314,222.4595,nan,nan
345.0000,219.9439,220.0007,220.7886,220.5521,220.8649,220.6028,220.2863,222.4596,nan,nan
346.0000,220.6024,219.9418,220.7231,220.3179,220.6477,220.0431,220.2359,222.4597,nan,nan
347.0000,219.5259,219.8794,220.5301,220.0786,219.9848,220.1899,220.3632,222.4597,nan,nan
348.0000,220.8349,219.8208,220.3111,220.1732,220.1747,220.1193,220.3051,222.4596,nan,nan
349.0000,221.2007,219.7709,219.9661,220.1265,220.0235,220.5212,220.2245,222.4597,nan,nan
350.0000,219.3261,219.7310,219.6435,219.6589,219.7104,220.2662,219.8225,222.4597,nan,nan
351.0000,218.3387,219.6958,219.3092,219.1762,219.2328,219.4537,219.5966,222.4597,nan,nan
352.0000,219.2885,219.6727,219.1759,218.9200,219.0001,218.9681,219.1443,222.4598,nan,nan
353.0000,218.4774,219.6548,219.1395,218.7682,219.0153,218.6278,218.6071,222.4601,nan,nan
354.0000,218.5271,219.6400,219.2464,218.9627,219.1532,218.2263,218.6691,222.4604,nan,nan
355.0000,219.1644,219.6268,219.3725,219.2344,219.1419,218.6517,218.9036,222.4609,nan,nan
356.0000,219.0272,219.6259,219.4043,219.4006,219.3185,218.8924,219.1358,222.4612,nan,nan
357.0000,219.6382,219.6403,219.0336,219.5308,219.4192,219.1708,219.3063,222.4614,nan,nan
358.0000,219.0433,219.6649,218.9209,219.7745,219.7556,219.1680,219.5560,222.4617,nan,nan
359.0000,218.3312,219.6886,219.0570,219.9529,219.9937,219.9131,219.7145,222.4618,nan,nan
360.0000,219.4998,219.7138,219.1997,220.0585,220.5015,220.1465,219.7055,222.4619,nan,nan
361.0000,219.5070,219.7424,219.4192,220.6377,220.5625,220.1110,219.7351,222.4618,nan,nan
362.0000,220.1093,219.7769,219.6416,220.7806,220.5289,220.1310,219.8983,222.4615,nan,nan
363.0000,220.5145,219.8218,219.7286,220.6955,220.4953,220.2466,219.8889,222.4613,nan,nan
364.0000,219.4527,219.8700,219.9647,219.9140,220.1485,220.0510,219.5146,222.4610,nan,nan


==> figures/appendix/temporal_reconstruction/southern.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,271.1717,275.6109,274.1953,273.2784,273.0465,273.5938,274.4925,289.1562,nan,nan
1.0000,272.0674,275.7373,274.5255,273.8792,273.1971,274.4962,274.2913,289.1543,nan,nan
2.0000,273.5122,275.8684,275.4060,274.6377,272.9829,274.1584,274.7980,289.1583,nan,nan
3.0000,275.6135,275.9980,275.8582,274.2602,273.2743,275.3098,274.4603,289.1649,nan,nan
4.0000,274.1599,276.0701,276.2888,274.8488,274.5060,276.8920,274.9601,289.1737,nan,nan
5.0000,277.6583,276.0903,276.4990,275.7311,275.3583,277.2942,275.3835,289.1846,nan,nan
6.0000,275.9753,276.0785,276.5346,275.7258,273.7483,276.3860,276.2866,289.1991,nan,nan
7.0000,271.7396,276.0444,276.6187,275.7344,274.3376,276.2990,277.0602,289.2185,nan,nan
8.0000,276.2568,275.9713,276.6701,277.2020,276.9622,278.2037,277.8976,289.2414,nan,nan
9.0000,276.1981,275.8762,276.4179,278.6026,276.2125,278.2101,277.7591,289.2652,nan,nan
10.0000,278.0427,275.7341,275.9746,277.8958,274.4817,276.6945,277.1577,289.2846,nan,nan
11.0000,275.1860,275.5564,275.4928,276.4356,274.0843,276.2960,276.9005,289.2978,nan,nan
12.0000,278.1856,275.3561,274.9140,276.9861,274.8374,277.2124,276.8383,289.3027,nan,nan
13.0000,274.9957,275.1800,274.5489,276.8949,275.5941,278.1265,276.9108,289.2987,nan,nan
14.0000,277.1466,275.0099,274.3953,276.7492,274.7047,278.4363,276.5223,289.2879,nan,nan
15.0000,275.5172,274.8502,273.8890,275.6691,273.6188,276.7700,275.8601,289.2721,nan,nan
16.0000,272.6060,274.7060,273.6417,274.3647,272.7465,275.0220,274.3485,289.2503,nan,nan
17.0000,271.9027,274.5756,273.3242,272.9645,272.6129,273.8970,273.1457,289.2252,nan,nan
18.0000,275.5905,274.4561,273.4079,273.3396,273.2306,273.7221,272.6431,289.2017,nan,nan
19.0000,275.5893,274.3571,274.0431,273.5829,273.3346,273.5284,272.6812,289.1794,nan,nan
20.0000,273.9479,274.2812,274.1731,273.7878,273.0667,273.7801,272.4733,289.1649,nan,nan
21.0000,272.4063,274.2327,274.3401,273.6463,272.8709,273.6327,272.3483,289.1565,nan,nan
22.0000,276.6353,274.2259,275.4010,273.6584,272.6342,274.4267,272.3016,289.1534,nan,nan
23.0000,275.6717,274.2421,276.4352,274.5670,273.2806,274.4050,273.8178,289.1563,nan,nan
24.0000,271.9095,274.2605,276.7443,275.5541,275.0382,274.8790,275.9953,289.1622,nan,nan
25.0000,277.0014,274.2691,276.6286,275.8694,275.8283,276.0051,275.9661,289.1695,nan,nan
26.0000,274.4924,274.2943,276.2120,275.3019,275.3172,275.8688,275.0149,289.1786,nan,nan
27.0000,277.0593,274.3362,275.9051,274.9422,275.7102,277.0529,274.8969,289.1874,nan,nan
28.0000,276.4581,274.4092,275.8807,274.2465,275.8130,276.6343,275.4351,289.1931,nan,nan
29.0000,275.1234,274.5117,276.3043,275.3475,276.3757,276.2022,276.5953,289.1997,nan,nan
30.0000,276.4608,274.6258,276.5385,276.3059,276.5294,276.8444,277.7120,289.2041,nan,nan
31.0000,278.7557,274.7441,276.6161,276.5719,276.9513,277.3864,278.6423,289.2017,nan,nan
32.0000,279.9645,274.9134,275.8483,276.4260,276.0713,277.0179,277.6899,289.1942,nan,nan
33.0000,277.2423,275.0889,274.5622,275.4469,273.9540,275.5012,276.3174,289.1829,nan,nan
34.0000,274.9808,275.3085,272.9066,274.1555,272.3860,273.9369,274.8413,289.1708,nan,nan
35.0000,271.7745,275.5998,271.2459,273.0317,271.1537,272.2552,275.1022,289.1621,nan,nan
36.0000,271.6250,275.9543,270.4817,271.8760,270.6272,271.4778,273.7726,289.1585,nan,nan
37.0000,271.7302,276.3393,270.3064,271.0676,269.9360,270.5888,272.1944,289.1612,nan,nan
38.0000,272.6245,276.7185,270.7459,271.1866,270.1153,270.5485,271.2841,289.1738,nan,nan
39.0000,269.8482,277.1326,271.6396,271.8176,270.6446,271.1690,271.5712,289.1891,nan,nan
40.0000,270.7357,277.5344,272.8006,272.7183,271.6951,272.2681,273.0238,289.2068,nan,nan
41.0000,274.6716,277.8858,273.7538,274.3569,273.2968,274.7552,274.3094,289.2283,nan,nan
42.0000,276.1512,278.1366,273.7892,274.2679,274.0454,275.8924,275.4813,289.2493,nan,nan
43.0000,274.1115,278.2807,273.4486,273.2535,274.0648,274.3958,275.6069,289.2691,nan,nan
44.0000,273.5150,278.3534,274.2134,271.8781,273.6230,273.3919,274.7505,289.2865,nan,nan
45.0000,273.0765,278.3258,275.1871,271.8112,273.1667,272.2679,273.9402,289.2963,nan,nan
46.0000,271.4188,278.1798,275.8075,271.4284,274.0747,272.5650,274.0347,289.2976,nan,nan
47.0000,273.0308,277.8971,276.6260,273.2503,275.6949,274.4775,275.8215,289.2892,nan,nan
48.0000,276.9333,277.5595,277.9961,276.3212,276.5496,276.7463,276.9041,289.2729,nan,nan
49.0000,274.3231,277.1869,278.3738,277.4138,276.8922,276.5505,278.0834,289.2518,nan,nan
50.0000,276.4321,276.7463,278.2008,278.4262,277.7868,277.8201,279.1286,289.2302,nan,nan
51.0000,279.1877,276.6726,277.4733,278.0187,277.9683,277.9465,278.7963,289.2087,nan,nan
52.0000,278.6901,276.6228,274.8082,275.3819,276.9250,275.3946,276.0855,289.1907,nan,nan
53.0000,273.7074,276.5847,272.7748,272.6771,272.4362,272.1295,273.1033,289.1772,nan,nan
54.0000,269.6013,276.5462,272.4546,272.3502,272.4359,271.5973,272.6456,289.1690,nan,nan
55.0000,273.7585,276.5277,272.6276,274.1025,273.5526,273.1270,273.4874,289.1671,nan,nan
56.0000,272.9833,276.5106,272.7482,274.7605,274.7079,274.0887,275.6490,289.1742,nan,nan
57.0000,274.7740,276.4669,272.9819,275.3157,273.8207,275.2670,274.7261,289.1863,nan,nan
58.0000,274.0776,276.4441,273.0555,275.0109,273.4195,274.2015,274.0242,289.2026,nan,nan
59.0000,275.4061,276.4444,272.7491,273.5695,272.5818,274.5679,273.2557,289.2171,nan,nan
60.0000,271.6865,276.4411,272.6370,272.4559,271.1679,273.6958,273.0508,289.2278,nan,nan
61.0000,271.6868,276.4180,271.9242,271.8080,271.5645,273.0569,274.3016,289.2339,nan,nan
62.0000,271.9419,276.3699,272.2092,273.1187,273.0268,273.5222,274.8981,289.2340,nan,nan
63.0000,272.6472,276.3137,273.2051,275.2280,272.9518,273.6459,274.3074,289.2299,nan,nan
64.0000,275.8688,276.2563,274.5682,277.0659,274.1694,275.6483,275.6214,289.2199,nan,nan
65.0000,277.6504,276.2074,275.4421,277.4832,275.5326,276.9564,276.4235,289.2056,nan,nan
66.0000,275.2825,276.1592,275.6989,276.6291,275.4940,277.7171,275.8059,289.1947,nan,nan
67.0000,276.4676,276.1167,275.9217,277.4263,276.4814,277.8770,276.2838,289.1813,nan,nan
68.0000,279.4636,276.0704,276.8702,277.4033,277.6089,278.9461,277.3744,289.1684,nan,nan
69.0000,276.0200,276.0277,277.2632,277.0166,276.4624,278.5912,277.9606,289.1635,nan,nan
70.0000,273.2928,275.9764,277.5561,277.6313,275.4432,278.6504,277.7130,289.1599,nan,nan
71.0000,280.4792,275.9172,278.0034,277.6877,275.0067,277.7584,277.8897,289.1579,nan,nan
72.0000,272.6587,275.8482,277.7538,275.8660,274.0878,276.3330,277.3151,289.1564,nan,nan
73.0000,273.1427,275.7974,277.5992,275.7478,274.6068,276.1382,276.9436,289.1622,nan,nan
74.0000,276.9198,275.7589,277.7307,276.5239,276.1039,275.4701,277.2133,289.1715,nan,nan
75.0000,275.8805,275.7281,278.0280,277.0524,276.7649,276.2179,277.2516,289.1797,nan,nan
76.0000,277.4064,275.6910,278.5381,278.0291,278.1202,277.2538,277.3348,289.1909,nan,nan
77.0000,279.0081,275.6434,278.9201,278.7665,278.7129,278.4429,277.5205,289.1999,nan,nan
78.0000,277.5237,275.5387,277.9343,277.4008,277.4641,278.4373,276.3772,289.2019,nan,nan
79.0000,275.2594,275.4093,275.1096,273.9701,275.3859,275.7454,274.7574,289.1979,nan,nan
80.0000,273.8567,275.2859,273.6182,272.7088,273.5312,273.9015,273.3073,289.1865,nan,nan
81.0000,269.4149,275.1664,272.5788,271.2645,271.8689,272.1609,271.6829,289.1735,nan,nan
82.0000,268.5295,275.0448,271.8794,271.4952,270.3264,271.0948,270.4984,289.1598,nan,nan
83.0000,270.5654,274.9098,272.2659,271.7647,270.5521,270.8103,270.2984,289.1532,nan,nan
84.0000,270.5032,274.7891,272.4829,271.2507,270.5120,271.0535,269.9683,289.1496,nan,nan
85.0000,270.7911,274.6644,272.7543,271.6092,270.2657,272.0735,270.7566,289.1495,nan,nan
86.0000,274.3768,274.5576,272.4757,272.4793,271.4181,272.7227,273.0387,289.1542,nan,nan
87.0000,269.5217,274.4758,272.2193,272.4180,272.4436,272.5027,274.9008,289.1613,nan,nan
88.0000,275.7600,274.4237,272.1708,272.6094,271.9445,272.4097,274.6570,289.1728,nan,nan
89.0000,272.4445,274.3937,272.4998,270.9094,270.5692,271.3406,273.2296,289.1845,nan,nan
90.0000,271.4767,274.3781,272.9747,271.3209,271.4691,270.5365,273.1357,289.1952,nan,nan
91.0000,269.4849,274.3843,273.5281,270.2819,272.8993,270.4975,274.9153,289.2059,nan,nan
92.0000,270.7291,274.3927,273.9586,272.3341,274.0484,272.9261,276.5499,289.2195,nan,nan
93.0000,280.9519,274.3947,274.7446,273.6786,274.7370,274.6049,276.9279,289.2312,nan,nan
94.0000,271.0016,274.3954,275.2202,273.6444,274.2898,275.2062,276.5940,289.2421,nan,nan
95.0000,277.5723,274.3925,275.0610,274.0551,274.0552,274.1304,275.5910,289.2500,nan,nan
96.0000,269.6288,274.3939,274.8001,273.3976,272.9442,272.9088,274.8662,289.2587,nan,nan
97.0000,273.3804,274.3981,274.6673,273.2289,272.9915,272.6378,274.3960,289.2638,nan,nan
98.0000,276.8156,274.4052,274.6107,273.6980,273.6426,273.3791,273.7134,289.2662,nan,nan
99.0000,272.5469,274.4237,274.3568,273.0482,272.1435,271.8536,272.9132,289.2681,nan,nan
100.0000,271.1051,274.4308,274.5123,271.8080,271.0742,271.3118,273.3463,289.2699,nan,nan
101.0000,270.8749,274.4263,275.0331,273.1569,271.9673,272.2547,273.0235,289.2711,nan,nan
102.0000,276.2751,274.4188,274.5851,273.4130,272.4583,273.7100,272.6027,289.2704,nan,nan
103.0000,272.0400,274.4477,273.4193,273.2831,271.9963,272.5671,272.0507,289.2651,nan,nan
104.0000,271.8482,274.5331,271.8937,272.4084,271.4897,271.1005,272.2996,289.2560,nan,nan
105.0000,271.5406,274.6090,270.8662,271.5080,270.2811,270.4228,271.7450,289.2445,nan,nan
106.0000,269.3334,274.7277,271.2844,271.0613,269.4662,269.5950,271.5720,289.2313,nan,nan
107.0000,268.6153,274.8142,271.1642,270.6313,269.6417,269.1751,271.4181,289.2161,nan,nan
108.0000,269.3828,274.8539,271.1176,269.9591,270.0284,269.3080,271.1859,289.1982,nan,nan
109.0000,267.6667,274.8372,272.0204,271.2800,270.7882,269.2118,271.9637,289.1822,nan,nan
110.0000,273.3550,274.8260,274.7737,276.6582,274.5581,274.1252,274.8917,289.1722,nan,nan
111.0000,279.3761,274.7848,275.4342,279.5131,277.0066,277.9367,276.9063,289.1667,nan,nan
112.0000,279.3976,274.7356,275.5998,278.8118,277.3835,278.5227,276.7612,289.1634,nan,nan
113.0000,275.1090,274.6693,275.0927,275.1375,274.2496,275.5613,274.1572,289.1619,nan,nan
114.0000,271.5114,274.5994,274.5633,274.7431,274.1642,274.2449,274.1349,289.1662,nan,nan
115.0000,275.4286,274.5064,274.3034,276.3705,274.7937,275.7457,275.6466,289.1769,nan,nan
116.0000,277.1307,274.4139,274.0236,275.5599,274.0987,274.9745,275.1430,289.1895,nan,nan
117.0000,273.2048,274.3508,273.8236,272.7457,271.1756,271.8300,273.9513,289.2044,nan,nan
118.0000,270.1077,274.2932,273.5190,273.6636,272.7740,273.2335,274.5865,289.2173,nan,nan
119.0000,276.2790,274.2171,272.6638,274.8920,274.7257,276.2311,274.3811,289.2275,nan,nan
120.0000,272.4845,274.1517,270.2973,271.9346,272.2781,272.2760,270.7194,289.2336,nan,nan
121.0000,268.6917,274.0839,269.2383,268.1259,269.9964,269.5003,268.7477,289.2330,nan,nan
122.0000,265.6929,274.0139,268.9516,267.7695,269.7581,267.6448,268.3797,289.2235,nan,nan
123.0000,267.3312,273.9364,269.9388,269.9014,271.0691,269.3386,270.8393,289.2104,nan,nan
124.0000,274.8326,273.8952,272.6279,272.1794,272.8994,271.3012,272.4413,289.1976,nan,nan
125.0000,272.3039,273.8447,274.2590,273.4744,273.3170,271.3472,274.1790,289.1880,nan,nan
126.0000,270.1296,273.7881,275.2288,274.0094,274.1373,271.8907,275.3558,289.1821,nan,nan
127.0000,273.0957,273.7268,275.2722,273.9008,274.7959,273.3596,275.2333,289.1784,nan,nan
128.0000,275.3861,273.6472,274.6541,274.2115,274.8452,274.1976,274.3932,289.1760,nan,nan
129.0000,272.9301,273.5413,273.6152,272.8306,273.8075,272.1369,272.9974,289.1733,nan,nan
130.0000,268.0706,273.4167,271.9381,269.5716,271.7046,267.1307,270.7975,289.1733,nan,nan
131.0000,266.4551,273.2909,270.7136,266.3630,269.5503,264.9665,268.9824,289.1743,nan,nan
132.0000,267.8652,273.1615,271.1270,266.6037,269.4632,266.5023,268.9084,289.1783,nan,nan
133.0000,268.4746,273.0217,271.4771,269.1890,269.5403,269.1371,268.9833,289.1859,nan,nan
134.0000,268.6751,272.8971,272.7356,270.0060,271.3400,271.0928,270.5381,289.1941,nan,nan
135.0000,269.1144,272.7636,273.6164,268.5360,271.9469,272.1029,272.2624,289.2007,nan,nan
136.0000,271.2733,272.6183,274.5091,269.5465,272.1479,273.2813,273.6891,289.2042,nan,nan
137.0000,272.2152,272.4339,275.2966,271.6847,272.7310,274.7473,275.1884,289.2062,nan,nan
138.0000,272.7957,272.2241,275.5440,273.2059,273.0801,275.5246,275.4201,289.2097,nan,nan
139.0000,273.1201,271.9998,274.4778,272.6123,271.5428,273.9175,273.3448,289.2153,nan,nan
140.0000,271.5818,271.7747,272.8467,270.8427,270.8573,272.3822,272.0268,289.2208,nan,nan
141.0000,271.2775,271.5406,271.5044,270.4363,269.7219,271.1101,271.0222,289.2231,nan,nan
142.0000,270.8968,271.3204,270.7505,269.2017,269.5055,269.9246,270.6221,289.2260,nan,nan
143.0000,269.1229,271.1726,270.3149,269.5243,269.8103,270.1077,270.6721,289.2294,nan,nan
144.0000,268.8648,271.0282,269.9365,269.9825,271.0217,270.7211,270.2990,289.2332,nan,nan
145.0000,267.8223,270.8877,269.6686,269.9442,271.4233,271.0854,270.7377,289.2357,nan,nan
146.0000,271.7990,270.7344,270.5945,270.8239,271.5767,270.9719,272.3942,289.2363,nan,nan
147.0000,270.3510,270.5760,272.2754,272.1864,273.0887,270.7967,274.4569,289.2378,nan,nan
148.0000,272.6210,270.4386,271.8525,273.0583,273.2068,270.7260,274.5280,289.2387,nan,nan
149.0000,269.6075,270.2904,270.6010,271.2817,271.3850,269.5459,273.4322,289.2390,nan,nan
150.0000,268.5802,270.1687,268.7124,268.8665,268.6601,266.8355,271.4645,289.2398,nan,nan
151.0000,265.1924,270.1214,265.9135,266.9017,266.6960,265.6640,269.1742,289.2368,nan,nan
152.0000,264.9150,270.1263,264.6787,265.7990,266.0473,266.1847,268.2344,289.2284,nan,nan
153.0000,269.8224,270.1208,263.8978,265.0872,266.5550,266.9716,267.5482,289.2184,nan,nan
154.0000,265.0400,270.1079,263.5247,266.2999,267.4179,267.5872,267.6996,289.2083,nan,nan
155.0000,270.9082,270.0959,263.4124,267.4045,269.1272,269.3935,267.4788,289.2021,nan,nan
156.0000,266.7602,270.1051,263.4810,266.2778,269.6390,268.1702,266.1253,289.1934,nan,nan
157.0000,265.2259,270.1239,263.6570,264.3452,265.9667,266.9703,263.7608,289.1797,nan,nan
158.0000,262.4451,270.1664,264.0675,262.7500,263.5345,265.0930,263.2852,289.1675,nan,nan
159.0000,264.1895,270.1912,265.1237,265.5537,266.8434,265.5706,265.3211,289.1628,nan,nan
160.0000,274.6218,270.2160,267.8866,271.4426,269.8723,269.3827,268.2556,289.1648,nan,nan
161.0000,267.2939,270.2636,271.3842,274.6013,271.1259,272.7970,271.6058,289.1728,nan,nan
162.0000,270.4041,270.2635,274.1978,276.4784,273.4995,275.3037,274.7456,289.1842,nan,nan
163.0000,277.9222,270.1961,274.3419,277.6166,275.1185,276.8255,275.7803,289.2001,nan,nan
164.0000,275.9916,270.1070,273.8549,276.2152,274.0983,275.8901,275.4174,289.2159,nan,nan
165.0000,272.4642,270.0291,272.2449,274.1767,271.8214,273.2042,274.5173,289.2278,nan,nan
166.0000,275.6794,269.9443,269.8968,273.1905,270.3197,270.9944,272.4559,289.2368,nan,nan
167.0000,266.6855,269.8403,266.2938,268.9326,268.1780,268.3105,269.5844,289.2376,nan,nan
168.0000,265.2658,269.7525,264.8873,266.0494,266.4261,266.0654,267.4966,289.2351,nan,nan
169.0000,264.2434,269.6771,264.4053,264.4541,266.5201,263.6611,266.0369,289.2316,nan,nan
170.0000,263.7515,269.5987,264.3546,264.1779,268.4386,263.7932,265.5378,289.2284,nan,nan
171.0000,265.6209,269.5076,265.3228,266.8487,269.8589,266.7485,267.7490,289.2265,nan,nan
172.0000,266.2036,269.4150,266.4658,268.8243,270.5881,268.4870,268.1526,289.2241,nan,nan
173.0000,268.9028,269.3462,267.2827,269.4220,269.0742,268.7700,267.6189,289.2202,nan,nan
174.0000,265.7730,269.2458,267.9210,266.3447,266.0719,266.7882,266.3545,289.2104,nan,nan
175.0000,263.5970,269.1479,268.5079,264.0129,265.1136,265.2607,265.5150,289.1978,nan,nan
176.0000,264.7186,269.0533,268.8070,265.8891,266.6947,264.0706,266.8910,289.1859,nan,nan
177.0000,272.1780,268.9492,268.3717,268.4146,269.8433,267.8185,269.5629,289.1794,nan,nan
178.0000,273.1238,268.8569,267.6372,269.0186,270.9158,270.0190,270.6257,289.1768,nan,nan
179.0000,267.0509,268.7830,266.8958,268.9775,271.9710,270.6981,269.6898,289.1745,nan,nan
180.0000,270.2892,268.6963,266.5306,266.8197,270.4840,269.6987,267.3047,289.1764,nan,nan
181.0000,265.4305,268.6153,265.9107,264.9499,267.4124,266.3993,265.1677,289.1805,nan,nan
182.0000,267.9436,268.5967,265.4289,263.2118,264.9975,264.9201,264.0996,289.1874,nan,nan
183.0000,261.0942,268.5858,265.6871,262.1338,263.8914,265.2065,264.6902,289.2003,nan,nan
184.0000,270.4153,268.5929,265.9325,265.5381,267.9586,267.0643,267.5894,289.2129,nan,nan
185.0000,267.5079,268.5982,265.9457,267.6630,270.5727,269.1621,268.3552,289.2205,nan,nan
186.0000,272.3554,268.5993,266.0406,268.8052,270.0697,270.2453,268.1564,289.2246,nan,nan
187.0000,265.5250,268.6016,265.8134,266.1566,268.4949,268.5553,266.2289,289.2282,nan,nan
188.0000,265.1415,268.6136,265.4607,265.8536,265.4627,265.6634,264.6861,289.2300,nan,nan
189.0000,263.6448,268.6394,265.9770,265.4975,265.8489,262.9110,265.2530,289.2289,nan,nan
190.0000,270.4435,268.6548,265.5130,268.5021,269.2057,267.0618,269.6720,289.2238,nan,nan
191.0000,275.2079,268.6742,264.4720,270.2005,270.2435,269.2227,268.9276,289.2194,nan,nan
192.0000,267.6149,268.6887,264.3032,266.5303,267.5275,266.3262,266.3689,289.2156,nan,nan
193.0000,263.2768,268.7192,264.9380,265.3213,267.5399,265.5126,266.0060,289.2184,nan,nan
194.0000,268.1866,268.7656,265.9487,266.6683,268.1971,266.7896,267.0509,289.2241,nan,nan
195.0000,266.4281,268.8204,267.0394,268.9825,269.8127,271.8643,269.2991,289.2296,nan,nan
196.0000,270.9166,268.8795,267.2092,270.5920,270.7332,273.2829,270.4442,289.2387,nan,nan
197.0000,273.4357,268.9483,267.1150,268.6308,269.3972,270.5052,270.3619,289.2468,nan,nan
198.0000,266.7495,269.0360,267.0782,267.9590,269.2048,269.5594,269.9964,289.2512,nan,nan
199.0000,267.5562,269.1248,266.8876,269.9339,270.2340,271.2338,270.0834,289.2536,nan,nan
200.0000,271.9761,269.2134,267.6665,272.0491,271.6580,272.4120,270.2777,289.2592,nan,nan
201.0000,268.8085,269.2967,268.8107,271.2483,270.8492,272.7784,270.6225,289.2648,nan,nan
202.0000,268.6835,269.3728,268.0621,270.3486,269.1827,270.4592,268.6578,289.2693,nan,nan
203.0000,268.7289,269.4445,268.0836,269.2379,268.4105,268.6177,268.4932,289.2683,nan,nan
204.0000,267.6273,269.5237,268.7045,268.1434,269.1976,269.7884,269.3957,289.2637,nan,nan
205.0000,267.6630,269.6009,268.5050,270.6155,269.6545,269.8094,269.4452,289.2575,nan,nan
206.0000,273.3289,269.6786,267.8632,270.4539,268.7693,269.6117,269.8292,289.2478,nan,nan
207.0000,268.4480,269.7284,267.5647,268.3853,267.3557,268.1065,268.4123,289.2334,nan,nan
208.0000,262.7273,269.7684,267.7816,265.0943,266.9543,266.7302,266.9138,289.2176,nan,nan
209.0000,263.1340,269.7786,268.2230,265.6997,268.6772,266.8125,267.2905,289.2046,nan,nan
210.0000,273.8569,269.7755,268.5995,268.8532,271.0563,269.6794,269.7924,289.1937,nan,nan
211.0000,270.7164,269.7625,269.2712,269.5426,270.6635,269.6846,270.7826,289.1844,nan,nan
212.0000,273.3871,269.7316,270.2702,271.8337,272.4821,271.5618,272.8610,289.1760,nan,nan
213.0000,274.8338,269.6744,271.1700,274.1988,273.4962,273.6111,273.9948,289.1732,nan,nan
214.0000,267.2079,269.5887,271.5512,274.4242,272.5086,273.6965,274.1081,289.1729,nan,nan
215.0000,273.3629,269.4818,271.6325,272.5195,271.2403,272.5949,273.3775,289.1738,nan,nan
216.0000,271.1390,269.3452,271.4100,270.9216,271.0177,270.5387,272.0663,289.1788,nan,nan
217.0000,270.9350,269.1955,271.5416,270.2769,271.1569,270.7220,271.6216,289.1870,nan,nan
218.0000,270.9254,269.0716,271.6581,270.3783,273.2000,273.4096,271.7737,289.1947,nan,nan
219.0000,271.5457,268.9630,271.6185,270.4300,273.1709,273.1574,271.2042,289.2027,nan,nan
220.0000,270.6157,268.8442,271.4991,269.7607,272.9181,271.2155,270.5753,289.2115,nan,nan
221.0000,269.0198,268.7207,270.4719,271.1129,272.9872,272.0192,271.9079,289.2172,nan,nan
222.0000,274.4738,268.5929,269.9661,273.9538,273.6465,274.0285,273.3810,289.2248,nan,nan
223.0000,272.1772,268.4474,269.1793,272.2342,271.9690,272.0690,271.1829,289.2332,nan,nan
224.0000,267.6363,268.2709,268.5420,267.0543,267.9146,266.8328,266.9470,289.2412,nan,nan
225.0000,262.8039,268.1003,267.9723,264.7745,267.1983,265.3247,263.9008,289.2440,nan,nan
226.0000,266.2167,268.0340,266.9429,266.5109,269.6036,266.7917,265.1788,289.2466,nan,nan
227.0000,272.4179,267.9660,265.9018,265.6412,268.4572,266.6526,265.9316,289.2487,nan,nan
228.0000,265.0997,267.9070,264.9402,262.1449,264.7541,261.6572,263.5611,289.2489,nan,nan
229.0000,257.6950,267.8727,264.4268,259.9575,262.6318,260.9434,261.1710,289.2467,nan,nan
230.0000,259.5095,267.8759,264.3050,263.4263,264.0095,264.7697,261.0700,289.2454,nan,nan
231.0000,263.9046,267.8786,264.3831,267.6460,265.5388,267.0355,262.8294,289.2512,nan,nan
232.0000,270.1256,267.8759,264.2805,268.5902,266.0251,266.8303,264.1616,289.2552,nan,nan
233.0000,265.4064,267.9113,264.6065,267.5354,265.2679,263.9573,263.9040,289.2626,nan,nan
234.0000,266.5755,267.9551,264.7180,266.0551,265.5650,262.9600,263.6909,289.2751,nan,nan
235.0000,262.3275,268.0221,265.0299,265.5117,266.3412,262.3418,264.3889,289.2893,nan,nan
236.0000,266.6460,268.1195,264.7244,266.4482,266.6061,263.8792,265.5542,289.3006,nan,nan
237.0000,268.0297,268.2158,264.4805,267.0196,267.8177,266.6307,266.2488,289.3081,nan,nan
238.0000,265.0857,268.3050,264.2700,266.7113,266.7310,266.1404,266.3935,289.3114,nan,nan
239.0000,264.3221,268.4124,264.0971,265.8734,265.8680,264.6953,266.6136,289.3098,nan,nan
240.0000,264.4467,268.5138,263.9890,264.9742,265.4500,264.9303,266.7211,289.3068,nan,nan
241.0000,263.0552,268.6895,264.1736,264.5002,265.3126,265.0722,266.5347,289.3035,nan,nan
242.0000,262.8287,268.8799,264.4914,264.3180,265.4682,263.8049,265.6364,289.2987,nan,nan
243.0000,263.4569,269.0832,264.8856,264.3349,265.3805,263.2269,264.9732,289.2890,nan,nan
244.0000,263.7509,269.2782,265.0883,264.0977,264.3696,263.4408,264.2604,289.2722,nan,nan
245.0000,266.8714,269.4571,264.9345,262.9228,263.3740,263.2310,263.5904,289.2518,nan,nan
246.0000,260.0693,269.6087,265.5458,262.6884,264.1602,262.7635,263.9546,289.2302,nan,nan
247.0000,263.6828,269.6701,267.1164,264.7583,266.0392,264.1324,265.6289,289.2124,nan,nan
248.0000,267.7518,269.6413,268.8816,268.3328,269.1074,267.7896,268.1277,289.2002,nan,nan
249.0000,274.7456,269.5209,270.7711,270.3541,271.3819,270.3156,270.2847,289.1917,nan,nan
250.0000,273.7015,269.4349,272.2183,271.7914,273.6157,270.7192,272.8464,289.1851,nan,nan
251.0000,271.0342,269.3629,272.5962,271.8021,274.5116,273.0818,274.3076,289.1779,nan,nan
252.0000,273.0056,269.2986,272.5887,272.1725,273.9859,274.1238,273.9687,289.1722,nan,nan
253.0000,274.4275,269.2548,271.8726,271.3059,271.7730,272.9543,272.0500,289.1722,nan,nan
254.0000,270.3458,269.2049,270.9909,270.2884,270.0622,271.0551,269.9124,289.1751,nan,nan
255.0000,266.9194,269.1523,270.3293,266.5269,268.7756,269.7047,267.9160,289.1762,nan,nan
256.0000,263.4142,269.1133,270.4865,266.2333,268.2233,269.4330,268.4564,289.1758,nan,nan
257.0000,273.1416,269.0748,270.7052,269.7670,268.7841,270.0122,270.1238,289.1770,nan,nan
258.0000,267.5540,269.0513,270.4855,272.0231,270.0866,268.9777,270.7657,289.1785,nan,nan
259.0000,269.0263,269.0500,270.0406,270.0832,270.9351,269.2458,270.8427,289.1791,nan,nan
260.0000,270.9448,269.0705,269.3774,270.5963,271.5934,273.1352,271.4073,289.1791,nan,nan
261.0000,271.4893,269.0969,268.6891,269.7703,271.6290,270.9395,270.1255,289.1784,nan,nan
262.0000,268.2291,269.1234,268.2850,267.7176,270.9319,267.5850,268.5166,289.1809,nan,nan
263.0000,266.5314,269.1517,268.3515,266.5485,268.7049,265.9626,267.4873,289.1902,nan,nan
264.0000,266.5794,269.1980,268.8655,267.0570,267.2744,265.2524,267.8244,289.1996,nan,nan
265.0000,267.7545,269.2588,269.8640,267.4135,268.3142,266.9669,268.4318,289.2123,nan,nan
266.0000,269.7519,269.3222,270.4400,268.2729,268.4446,269.4486,268.1066,289.2213,nan,nan
267.0000,269.4396,269.3813,270.6319,267.9933,269.7277,269.4873,268.5147,289.2283,nan,nan
268.0000,270.6789,269.4415,270.9452,269.3388,270.4518,271.4900,269.8557,289.2287,nan,nan
269.0000,269.8168,269.5052,270.7070,270.0068,270.0260,271.8034,270.6654,289.2241,nan,nan
270.0000,269.2773,269.5813,270.4517,269.2220,270.4583,271.3809,271.5822,289.2126,nan,nan
271.0000,269.0288,269.7208,270.2478,269.2352,269.4612,269.5294,271.6712,289.1982,nan,nan
272.0000,271.4479,269.8696,270.1413,269.5657,269.0786,269.3646,271.0667,289.1815,nan,nan
273.0000,269.4725,270.0346,269.9939,269.0238,269.3878,268.9354,271.0053,289.1695,nan,nan
274.0000,267.4510,270.2097,270.1681,267.6598,269.3202,267.6573,270.6653,289.1670,nan,nan
275.0000,265.9215,270.3956,270.4192,266.2650,268.0547,266.0588,270.2154,289.1716,nan,nan
276.0000,267.9279,270.6074,270.4037,266.6229,268.0426,265.5900,271.5350,289.1805,nan,nan
277.0000,270.2821,270.8022,270.9654,270.1983,271.0248,270.2291,274.3438,289.1938,nan,nan
278.0000,271.8357,270.9123,271.9798,273.3046,273.9022,275.3388,275.0350,289.2121,nan,nan
279.0000,271.1513,270.8752,272.8185,272.7581,272.9937,275.6474,273.6198,289.2328,nan,nan
280.0000,271.5310,270.5574,271.9395,272.0655,273.2663,273.3837,273.4145,289.2526,nan,nan
281.0000,272.7400,269.8861,271.6104,271.1128,272.2547,271.7636,273.4862,289.2716,nan,nan
282.0000,272.3260,269.4674,271.0775,269.5388,270.0568,269.8194,273.8311,289.2878,nan,nan
283.0000,266.8207,269.3559,270.3298,268.6148,270.5485,269.6474,272.6987,289.2984,nan,nan
284.0000,272.1180,269.3284,269.7654,269.7069,271.2855,270.5297,271.7162,289.3035,nan,nan
285.0000,269.5930,269.4031,269.8458,270.4594,272.1737,270.6499,271.3579,289.3066,nan,nan
286.0000,268.6435,269.4527,269.5866,267.3023,271.5490,269.5830,270.5189,289.3096,nan,nan
287.0000,270.7271,269.5008,268.4667,266.9311,268.7707,267.6674,269.3973,289.3072,nan,nan
288.0000,268.9225,269.6266,268.3108,267.4582,267.5456,267.5488,268.6618,289.2959,nan,nan
289.0000,270.9570,269.9198,268.6996,267.3755,267.4803,266.8341,269.0239,289.2808,nan,nan
290.0000,268.4533,270.3866,269.3573,266.9171,267.6613,266.5366,269.7060,289.2593,nan,nan
291.0000,268.6017,270.8144,270.3624,267.9580,269.1518,268.7621,271.3573,289.2367,nan,nan
292.0000,268.1249,270.9557,271.4880,272.6145,273.2087,273.6763,273.7476,289.2173,nan,nan
293.0000,272.6609,271.0402,271.4604,272.2928,272.4502,273.4044,273.3995,289.2017,nan,nan
294.0000,271.8875,271.2237,270.6371,270.7393,269.2307,269.3208,271.3910,289.1906,nan,nan
295.0000,267.4322,271.4436,270.0310,268.2485,268.0347,267.1207,270.2246,289.1898,nan,nan
296.0000,265.6943,271.7082,269.2657,266.5624,268.0552,266.1454,269.3978,289.1969,nan,nan
297.0000,267.6139,271.9377,268.4655,266.4545,268.0094,267.4472,268.8586,289.2052,nan,nan
298.0000,268.0671,271.9714,267.8223,266.2662,267.6642,267.9569,268.6517,289.2147,nan,nan
299.0000,264.9287,271.8502,267.7441,267.3096,267.4889,268.6075,268.1804,289.2267,nan,nan
300.0000,269.8866,271.7843,267.6421,268.2508,267.6666,267.8047,267.9470,289.2365,nan,nan
301.0000,269.0936,271.6890,267.6405,268.2518,267.6709,267.0614,267.7673,289.2426,nan,nan
302.0000,268.1922,271.5515,267.9813,268.5244,268.3129,268.9163,268.4083,289.2452,nan,nan
303.0000,267.6967,271.4675,267.8947,268.2838,267.5959,269.0775,267.6408,289.2469,nan,nan
304.0000,268.0849,271.4603,267.8364,267.1650,266.3256,267.7724,267.2619,289.2437,nan,nan
305.0000,268.2558,271.5423,267.7982,267.8443,265.8223,266.3521,267.6903,289.2351,nan,nan
306.0000,266.8763,271.5613,268.0802,268.9513,267.1227,267.6225,268.6355,289.2243,nan,nan
307.0000,269.0274,271.6118,268.8839,271.1403,269.2549,269.4331,270.1344,289.2086,nan,nan
308.0000,269.4741,271.6850,270.5074,271.9398,271.0299,271.7483,271.7794,289.1928,nan,nan
309.0000,275.7967,271.7854,272.2010,272.4120,272.3274,274.3276,273.6270,289.1816,nan,nan
310.0000,274.0106,271.8716,272.9717,273.9241,272.5145,275.3820,274.7936,289.1756,nan,nan
311.0000,274.1238,271.9568,272.3460,273.9771,272.1513,274.4185,274.9308,289.1723,nan,nan
312.0000,272.7269,272.0353,271.2172,271.6488,272.7726,272.6863,272.9886,289.1718,nan,nan
313.0000,271.8947,272.1145,270.4664,271.7785,271.7563,271.5065,272.8288,289.1744,nan,nan
314.0000,271.9526,272.2042,270.4559,271.7374,272.0847,270.6594,273.6714,289.1847,nan,nan
315.0000,273.4538,272.2960,270.3992,272.2456,272.5714,271.0384,273.8919,289.1990,nan,nan
316.0000,273.4528,272.4993,270.4648,271.2138,271.9655,271.3628,273.3510,289.2128,nan,nan
317.0000,269.4316,272.7129,270.7675,270.7161,270.8880,271.0668,272.7479,289.2269,nan,nan
318.0000,272.5696,272.9683,271.4150,271.0300,271.7052,271.4336,272.3484,289.2390,nan,nan
319.0000,270.6052,273.2611,272.2421,270.9751,272.1287,270.9612,270.8153,289.2494,nan,nan
320.0000,272.9787,273.5953,272.9289,271.5817,272.3404,271.6197,272.2492,289.2549,nan,nan
321.0000,271.6166,273.9651,272.9016,274.2001,272.8394,272.6978,272.7467,289.2584,nan,nan
322.0000,275.1619,274.2614,272.6169,274.7234,273.8329,273.4799,273.5479,289.2587,nan,nan
323.0000,272.5452,274.5531,272.2695,274.4383,273.2650,273.5546,272.2584,289.2568,nan,nan
324.0000,270.4570,274.8091,271.9531,272.3391,271.9404,273.4829,271.3875,289.2542,nan,nan
325.0000,272.8594,274.9815,272.0851,271.9594,270.7378,272.8611,271.1967,289.2547,nan,nan
326.0000,270.7163,275.1303,272.3410,272.3955,271.1104,271.8954,272.1862,289.2569,nan,nan
327.0000,275.5439,275.2518,272.7035,272.5043,272.0686,272.7971,273.8316,289.2593,nan,nan
328.0000,271.4034,275.3371,273.3017,273.0242,272.9420,273.3429,274.8951,289.2608,nan,nan
329.0000,271.4324,275.4164,274.1215,273.2442,272.6175,273.1269,274.8065,289.2631,nan,nan
330.0000,273.8764,275.4784,275.3544,275.3194,273.4548,274.1083,274.9569,289.2610,nan,nan
331.0000,277.1036,275.5155,276.9461,278.0466,275.6010,276.1624,275.9399,289.2609,nan,nan
332.0000,277.4290,275.5320,278.0349,278.6270,277.2021,276.9375,277.3113,289.2621,nan,nan
333.0000,277.4494,275.5386,278.3838,278.4054,277.2852,277.5752,277.5836,289.2626,nan,nan
334.0000,278.7129,275.5448,277.6855,276.6635,276.7041,277.8464,276.7476,289.2627,nan,nan
335.0000,274.1792,275.5479,277.0750,275.6154,275.4080,276.3459,275.9925,289.2596,nan,nan
336.0000,274.6022,275.5419,276.7574,274.9337,274.7816,275.9347,275.1012,289.2559,nan,nan
337.0000,275.9309,275.5216,276.1431,275.2212,275.6198,277.6909,274.6761,289.2501,nan,nan
338.0000,277.4911,275.4883,275.5038,275.3028,276.5597,277.6468,274.6093,289.2394,nan,nan
339.0000,276.4974,275.4474,275.0603,274.4683,275.1515,274.6223,273.3872,289.2259,nan,nan
340.0000,271.7531,275.4370,274.8856,273.8296,273.8552,273.0040,272.9723,289.2112,nan,nan
341.0000,272.0100,275.4416,274.7536,273.9485,273.7971,273.5287,273.6310,289.1974,nan,nan
342.0000,277.1393,275.4432,274.9052,273.7032,274.0639,275.0582,273.5990,289.1841,nan,nan
343.0000,274.2675,275.4528,275.3841,274.3196,274.1432,274.7761,273.4009,289.1708,nan,nan
344.0000,273.1705,275.4619,275.4671,274.8077,274.9666,274.8882,273.8036,289.1645,nan,nan
345.0000,275.0039,275.5082,275.3994,274.7875,275.8652,275.4316,274.7311,289.1605,nan,nan
346.0000,275.5867,275.5528,274.9067,275.0522,276.3978,276.0719,275.8091,289.1567,nan,nan
347.0000,277.3744,275.5967,274.3524,275.9976,276.6030,276.2758,276.5305,289.1533,nan,nan
348.0000,274.4832,275.6646,273.8358,274.7366,275.4788,274.8617,276.2782,289.1528,nan,nan
349.0000,272.4386,275.7223,273.3185,274.0860,274.1512,273.9241,275.4632,289.1536,nan,nan
350.0000,273.0493,275.7595,273.2764,273.5429,274.1217,273.4774,274.9702,289.1577,nan,nan
351.0000,272.6938,275.7887,273.5789,272.9619,273.3595,273.6359,275.5422,289.1635,nan,nan
352.0000,273.3653,275.8096,274.3089,273.8098,273.4657,273.8947,276.0930,289.1683,nan,nan
353.0000,275.7769,275.8224,275.1021,274.6197,274.1322,273.8305,276.7290,289.1697,nan,nan
354.0000,276.2834,275.8353,274.9376,274.7436,274.2006,273.1534,276.4386,289.1694,nan,nan
355.0000,275.6182,275.8233,273.9490,274.8376,274.2884,272.4531,276.1237,289.1695,nan,nan
356.0000,272.9276,275.8490,272.9352,274.2031,273.7728,272.0146,275.7977,289.1701,nan,nan
357.0000,271.4503,275.8270,271.9639,273.3561,271.6860,273.0993,275.3291,289.1736,nan,nan
358.0000,273.0741,275.8068,271.5659,273.1811,272.9759,273.6265,274.3271,289.1803,nan,nan
359.0000,274.9392,275.7869,271.8894,273.5821,275.1321,274.3232,273.7706,289.1866,nan,nan
360.0000,275.0592,275.7770,272.8661,274.5426,276.1915,275.0419,274.2710,289.1916,nan,nan
361.0000,275.5728,275.7700,273.9382,276.9546,277.2594,275.8763,274.9011,289.1935,nan,nan
362.0000,277.9695,275.7563,274.5645,278.1577,276.9660,275.1347,274.7197,289.1915,nan,nan
363.0000,274.5968,275.7385,274.0541,277.2461,276.3339,273.4912,274.1697,289.1871,nan,nan
364.0000,274.5402,275.7021,273.5807,276.2654,274.2540,273.3994,272.8491,289.1822,nan,nan


==> figures/appendix/temporal_reconstruction/southern_strat.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,231.7920,230.7367,232.5860,232.2263,232.4850,232.2229,231.8642,222.4436,nan,nan
1.0000,231.9270,230.7560,232.8109,232.1111,232.2348,231.7672,231.8479,222.4433,nan,nan
2.0000,232.6018,230.7679,232.5156,232.1570,231.9042,231.4255,231.7344,222.4428,nan,nan
3.0000,232.1203,230.7850,232.3384,231.8360,232.0005,231.6659,231.5960,222.4424,nan,nan
4.0000,232.8376,230.7979,232.3164,232.2127,232.0012,231.9214,232.0424,222.4419,nan,nan
5.0000,232.4040,230.7894,232.4294,232.0342,232.3649,232.0683,232.4146,222.4414,nan,nan
6.0000,232.3083,230.7791,232.3974,232.3911,231.8355,232.6992,232.4519,222.4410,nan,nan
7.0000,232.6383,230.7498,232.2459,232.7649,231.8787,232.3070,231.7360,222.4409,nan,nan
8.0000,231.8030,230.7226,232.0562,232.9630,231.8322,231.6698,231.3877,222.4409,nan,nan
9.0000,231.7784,230.7065,231.8838,233.0145,231.5523,231.7861,231.3755,222.4409,nan,nan
10.0000,231.9422,230.6956,231.6416,232.7605,230.8393,231.5428,231.3515,222.4411,nan,nan
11.0000,230.7558,230.6909,231.3975,231.6790,230.8152,230.4768,230.9824,222.4413,nan,nan
12.0000,230.8698,230.6933,231.2578,231.4374,231.0838,230.2179,230.5776,222.4415,nan,nan
13.0000,231.1515,230.6870,231.2546,231.0283,230.6264,229.8648,230.0747,222.4418,nan,nan
14.0000,229.8205,230.6730,231.1296,230.2868,230.8035,230.3892,229.7884,222.4421,nan,nan
15.0000,230.0913,230.6577,231.0307,229.7554,231.3576,230.1008,229.6525,222.4424,nan,nan
16.0000,230.2705,230.6250,230.9211,230.1739,231.6381,230.5260,229.9113,222.4424,nan,nan
17.0000,230.6893,230.5874,230.8604,231.0302,231.8899,230.9179,230.9090,222.4426,nan,nan
18.0000,231.3916,230.5503,231.1290,231.8834,232.2985,230.7385,231.4459,222.4427,nan,nan
19.0000,233.0792,230.5091,231.4939,232.3694,233.0859,231.5343,231.4112,222.4428,nan,nan
20.0000,232.5669,230.4689,231.3268,232.0938,232.4127,231.6804,231.4227,222.4432,nan,nan
21.0000,231.5066,230.4140,231.2213,231.3138,231.3870,230.9439,231.3826,222.4435,nan,nan
22.0000,229.8342,230.3262,230.8812,230.6268,230.8415,229.4702,231.1187,222.4440,nan,nan
23.0000,230.1075,230.2278,230.5383,230.2427,230.2683,229.2161,230.1853,222.4447,nan,nan
24.0000,229.9673,230.1300,230.2281,229.8279,229.1776,229.0249,229.5181,222.4453,nan,nan
25.0000,229.7478,230.0412,230.0497,229.8729,229.1300,228.9731,229.9636,222.4460,nan,nan
26.0000,230.7551,229.9480,230.1918,230.4482,229.6903,229.4438,230.5128,222.4466,nan,nan
27.0000,230.5143,229.8549,230.2431,230.6773,229.9387,230.1821,230.8038,222.4473,nan,nan
28.0000,230.4689,229.7512,230.0795,230.7394,229.9537,230.8017,230.8008,222.4478,nan,nan
29.0000,230.3789,229.6316,229.8710,230.6104,229.6150,229.9594,229.9188,222.4481,nan,nan
30.0000,229.9993,229.5248,229.7543,229.8175,229.0890,229.5451,229.0424,222.4483,nan,nan
31.0000,228.5439,229.4295,229.6552,229.6968,228.1853,228.7392,228.2257,222.4482,nan,nan
32.0000,228.6194,229.3281,229.4227,229.7404,228.2566,228.3532,228.3637,222.4479,nan,nan
33.0000,228.9413,229.2280,229.3172,229.9827,229.1568,228.3870,229.0664,222.4476,nan,nan
34.0000,230.2225,229.1066,229.2495,230.7246,229.3162,229.4266,229.6291,222.4473,nan,nan
35.0000,230.2554,228.9579,229.3570,230.7177,229.9389,230.0287,229.7082,222.4468,nan,nan
36.0000,229.2939,228.7884,229.4695,229.9593,229.7867,229.7006,229.4903,222.4465,nan,nan
37.0000,228.9442,228.6075,229.4623,229.3589,229.3202,229.1069,229.3484,222.4465,nan,nan
38.0000,228.3680,228.3982,229.3680,229.0082,228.9229,228.6577,229.1996,222.4465,nan,nan
39.0000,228.4471,228.1786,229.2104,228.8147,228.7394,228.3508,228.8500,222.4464,nan,nan
40.0000,228.8442,227.9460,228.7713,228.3885,228.3059,228.0927,228.3772,222.4462,nan,nan
41.0000,228.6706,227.7166,228.5290,228.2262,228.3401,228.3173,228.4620,222.4462,nan,nan
42.0000,228.7788,227.4869,228.5572,228.1871,228.3465,228.4704,228.3369,222.4463,nan,nan
43.0000,228.1332,227.3164,228.8060,228.1603,227.8889,228.8804,228.0753,222.4466,nan,nan
44.0000,227.5742,227.1564,228.8727,227.7686,227.4275,228.2923,227.9507,222.4469,nan,nan
45.0000,227.2075,227.0255,228.3754,227.4657,227.0149,228.0674,227.6132,222.4471,nan,nan
46.0000,226.8365,226.8943,228.0181,227.3562,226.6906,227.8649,227.3535,222.4470,nan,nan
47.0000,226.4619,226.7817,227.6071,227.0765,226.6701,226.9185,227.6948,222.4468,nan,nan
48.0000,226.3397,226.6669,227.1659,226.6990,226.8170,226.3434,227.6289,222.4462,nan,nan
49.0000,227.1519,226.5219,226.8546,226.3339,226.5613,226.7482,227.0592,222.4453,nan,nan
50.0000,227.0777,226.4362,226.5861,225.9248,226.2602,226.2532,226.1565,222.4444,nan,nan
51.0000,226.0887,226.2837,226.3403,225.5819,225.8288,225.4628,225.6807,222.4435,nan,nan
52.0000,225.5125,226.1339,226.6998,225.3287,225.2989,225.2969,225.8832,222.4428,nan,nan
53.0000,225.2701,225.9862,227.5010,225.7103,225.8394,225.9755,226.4932,222.4422,nan,nan
54.0000,226.2911,225.8442,227.8352,226.1244,226.5112,226.1672,226.7594,222.4415,nan,nan
55.0000,226.3502,225.6839,227.9205,226.2269,226.3541,226.3034,226.5655,222.4410,nan,nan
56.0000,226.0554,225.5146,227.8738,226.2919,226.0764,226.0610,226.1745,222.4407,nan,nan
57.0000,225.9341,225.3361,227.5989,226.3367,226.0984,226.3705,226.0800,222.4406,nan,nan
58.0000,226.1122,225.1530,227.2172,226.5085,225.9807,226.8972,226.1456,222.4408,nan,nan
59.0000,226.3537,224.9867,226.8008,226.6781,225.6514,227.3946,226.0867,222.4411,nan,nan
60.0000,226.1384,224.8249,226.4039,226.4684,225.1917,227.2347,226.1318,222.4416,nan,nan
61.0000,225.8039,224.6762,225.9532,226.0146,224.7927,225.9526,225.5756,222.4424,nan,nan
62.0000,225.6265,224.5411,225.3210,225.4492,224.9262,225.1098,224.8991,222.4431,nan,nan
63.0000,225.2337,224.4193,224.6721,224.8965,224.5786,224.7275,225.0889,222.4439,nan,nan
64.0000,223.9535,224.3129,224.2097,224.1694,223.5821,223.8524,224.5466,222.4445,nan,nan
65.0000,222.8732,224.2172,223.8228,223.5767,222.5245,222.7142,223.6815,222.4449,nan,nan
66.0000,222.8737,224.1214,223.5187,223.1453,222.0802,222.6836,223.3217,222.4451,nan,nan
67.0000,222.8889,224.0319,223.2832,223.4450,222.2162,222.6950,223.1290,222.4451,nan,nan
68.0000,223.5567,223.9502,223.2564,223.9221,222.7254,222.5289,223.2769,222.4450,nan,nan
69.0000,223.2486,223.8867,223.2337,223.7167,223.0514,222.5042,223.4544,222.4447,nan,nan
70.0000,222.4473,223.8329,223.3039,223.3202,223.1785,222.1895,223.5264,222.4444,nan,nan
71.0000,222.6511,223.7753,223.2965,223.0203,223.0957,221.8227,223.2891,222.4439,nan,nan
72.0000,222.6237,223.7075,223.2265,223.1618,223.2267,222.5410,223.1555,222.4434,nan,nan
73.0000,223.1142,223.6501,223.0781,223.5552,223.5696,223.5704,222.9318,222.4430,nan,nan
74.0000,223.7251,223.5977,223.1544,223.5438,223.4291,223.8446,223.0370,222.4427,nan,nan
75.0000,223.6421,223.5547,223.3715,223.5710,223.2216,223.5766,222.8611,222.4425,nan,nan
76.0000,223.2735,223.5113,223.4146,223.2034,223.2192,223.2036,222.6012,222.4423,nan,nan
77.0000,222.8615,223.4564,223.5020,222.8528,223.0967,222.8191,222.3050,222.4422,nan,nan
78.0000,223.0237,223.4233,224.2376,222.9622,223.2955,223.0040,222.3480,222.4421,nan,nan
79.0000,224.2121,223.4072,225.3471,223.6553,223.8346,224.1500,223.0620,222.4420,nan,nan
80.0000,225.0469,223.3992,225.6694,224.5909,225.2089,224.9388,224.6107,222.4419,nan,nan
81.0000,225.7952,223.3916,225.5820,225.0290,225.5864,225.3819,225.4022,222.4419,nan,nan
82.0000,225.1130,223.3866,225.1774,224.6580,224.9910,225.5599,224.8159,222.4422,nan,nan
83.0000,224.2940,223.3870,224.7091,224.5296,224.1258,224.4212,223.7522,222.4425,nan,nan
84.0000,223.5558,223.3864,224.2232,223.4752,223.1956,223.8693,222.9184,222.4429,nan,nan
85.0000,223.2525,223.3838,223.7856,222.7774,222.6161,223.3412,222.4107,222.4432,nan,nan
86.0000,222.7926,223.3816,223.4463,222.1954,222.4068,222.4362,221.9355,222.4434,nan,nan
87.0000,221.9182,223.3750,223.3133,221.9153,222.4668,221.7854,221.3182,222.4435,nan,nan
88.0000,222.4713,223.3581,223.2828,222.2678,222.5668,222.2214,221.6634,222.4438,nan,nan
89.0000,223.3153,223.3374,223.3219,223.9444,223.5497,223.1843,222.7751,222.4443,nan,nan
90.0000,224.1287,223.3127,223.3850,224.3611,223.9563,223.8117,223.4140,222.4447,nan,nan
91.0000,224.2489,223.2826,223.2613,224.5171,223.7172,223.5577,223.2088,222.4453,nan,nan
92.0000,223.4237,223.2566,223.2038,223.9653,222.9409,223.0648,222.4449,222.4457,nan,nan
93.0000,223.6159,223.2225,223.1031,222.9219,222.7568,222.8324,222.1050,222.4460,nan,nan
94.0000,223.6299,223.1856,223.0054,222.7357,222.9345,222.1469,222.1592,222.4460,nan,nan
95.0000,222.5630,223.1448,223.2621,222.9411,223.1636,222.4241,222.5365,222.4459,nan,nan
96.0000,223.1621,223.1068,223.4794,223.2068,223.6252,222.9946,222.7647,222.4455,nan,nan
97.0000,223.2993,223.0650,223.6489,223.4529,224.0142,223.6947,222.8315,222.4451,nan,nan
98.0000,223.0710,223.0170,223.6792,223.3021,223.9115,223.5967,222.8280,222.4444,nan,nan
99.0000,224.4302,222.9945,223.6211,223.5988,224.3523,223.8695,222.6269,222.4437,nan,nan
100.0000,224.8219,222.9700,223.2328,223.8616,224.5630,224.2566,221.9924,222.4430,nan,nan
101.0000,223.2173,222.9311,222.7094,222.8964,223.0165,223.4167,221.8241,222.4424,nan,nan
102.0000,221.8514,222.8497,222.4464,222.0676,221.5323,221.5679,221.5779,222.4417,nan,nan
103.0000,220.9472,222.6905,222.4257,221.9976,221.1183,221.1911,221.3519,222.4413,nan,nan
104.0000,221.7559,222.4360,222.8000,222.7964,221.9135,221.7698,221.6329,222.4410,nan,nan
105.0000,223.0784,222.1644,223.1339,223.7818,222.9153,222.9347,222.4370,222.4412,nan,nan
106.0000,223.3565,221.8519,222.7342,223.8998,222.9551,223.2592,222.3298,222.4416,nan,nan
107.0000,222.7326,221.5554,222.6363,222.1830,222.4240,222.4364,221.7631,222.4422,nan,nan
108.0000,221.1536,221.2735,222.5811,221.2174,221.9854,221.5257,221.3633,222.4428,nan,nan
109.0000,221.6951,221.1105,221.9460,222.3043,221.8478,221.5542,221.9901,222.4436,nan,nan
110.0000,222.9884,220.9452,220.5203,221.4632,221.4655,221.0399,221.5311,222.4442,nan,nan
111.0000,219.6903,220.7903,219.6460,219.3607,219.9465,219.8267,219.8550,222.4445,nan,nan
112.0000,217.9776,220.6271,218.8314,217.6684,217.8456,218.3261,217.7222,222.4448,nan,nan
113.0000,217.6439,220.5015,218.1485,217.2412,217.0920,217.0202,216.7038,222.4449,nan,nan
114.0000,218.0224,220.3708,217.8225,217.7528,216.7855,217.2119,216.9235,222.4448,nan,nan
115.0000,217.6872,220.2393,217.7624,217.8475,216.2695,216.8714,217.1717,222.4445,nan,nan
116.0000,216.8401,220.0973,217.8077,217.3705,215.9926,216.5004,217.1558,222.4442,nan,nan
117.0000,217.2410,219.9852,218.0742,217.4960,216.8200,216.9378,217.2468,222.4438,nan,nan
118.0000,218.1880,219.8795,218.8225,217.8991,217.6451,217.5667,218.0579,222.4433,nan,nan
119.0000,218.7505,219.7609,220.5056,219.3339,219.3143,219.3152,219.5479,222.4427,nan,nan
120.0000,223.4276,219.6382,223.9523,223.3366,223.6437,222.7828,222.9948,222.4420,nan,nan
121.0000,225.7015,219.5270,225.5793,226.3607,226.3141,225.6920,225.2766,222.4413,nan,nan
122.0000,226.1980,219.4044,225.6764,225.7921,225.7585,226.1669,226.4033,222.4409,nan,nan
123.0000,224.7288,219.2834,224.2206,223.8929,223.7489,224.2858,224.3732,222.4410,nan,nan
124.0000,221.5390,219.1738,221.5283,221.0393,220.8421,221.4790,221.8847,222.4415,nan,nan
125.0000,219.5211,219.0660,219.8302,218.5852,218.9832,219.2494,219.8409,222.4424,nan,nan
126.0000,217.8605,218.9589,218.8241,217.0308,218.1306,218.0680,218.3315,222.4434,nan,nan
127.0000,217.6506,218.8495,218.1126,217.0843,217.5592,217.5956,217.3972,222.4445,nan,nan
128.0000,217.5217,218.7444,217.4070,216.7836,216.4053,217.2973,216.6460,222.4456,nan,nan
129.0000,216.7043,218.6483,217.0408,215.9169,215.2749,216.5160,215.9239,222.4467,nan,nan
130.0000,215.5168,218.5617,217.1225,215.3286,215.4198,215.9380,215.4979,222.4476,nan,nan
131.0000,215.4629,218.4811,217.4380,215.4805,215.8583,215.5613,215.4942,222.4482,nan,nan
132.0000,215.6982,218.4043,217.5245,215.8819,216.0400,215.3788,215.6719,222.4484,nan,nan
133.0000,216.4091,218.2994,217.7118,216.5501,216.7242,215.7564,216.0732,222.4484,nan,nan
134.0000,216.6140,218.1803,217.7862,216.9623,217.2183,216.2462,216.7810,222.4481,nan,nan
135.0000,217.4058,218.0389,218.0715,217.9884,218.6005,217.4097,217.6296,222.4474,nan,nan
136.0000,219.5880,217.8855,218.2001,219.0214,219.0913,218.8094,218.1308,222.4465,nan,nan
137.0000,219.5097,217.7149,218.0797,219.1780,218.7201,219.4573,218.2158,222.4455,nan,nan
138.0000,218.8468,217.5365,218.0372,218.6004,217.6990,218.8564,217.6186,222.4445,nan,nan
139.0000,217.0519,217.3481,218.2417,217.4992,218.1056,218.0062,217.4983,222.4436,nan,nan
140.0000,218.1450,217.1404,218.5091,217.8434,218.1865,218.2231,217.6296,222.4430,nan,nan
141.0000,218.7547,216.9368,218.6668,218.1600,218.3661,218.3911,217.6053,222.4424,nan,nan
142.0000,218.6385,216.7262,218.5956,218.1623,218.3846,218.1442,217.5081,222.4422,nan,nan
143.0000,217.7973,216.5589,218.3777,217.3495,217.9949,217.7800,217.3269,222.4422,nan,nan
144.0000,214.9632,216.3792,218.0027,216.5244,217.5273,217.3754,217.2163,222.4422,nan,nan
145.0000,215.8346,216.2057,217.3785,215.9946,217.1150,216.8090,216.6591,222.4425,nan,nan
146.0000,217.4250,216.0252,215.7586,216.2706,216.5257,216.7097,215.5921,222.4429,nan,nan
147.0000,215.6840,215.8313,214.2425,215.5567,215.2179,215.7866,214.4980,222.4435,nan,nan
148.0000,212.9211,215.6291,213.4653,213.5861,213.4607,214.3305,213.5235,222.4439,nan,nan
149.0000,212.9687,215.4394,212.6970,212.0134,212.4053,213.2539,212.3961,222.4444,nan,nan
150.0000,211.7969,215.3037,212.4274,211.4768,211.9804,212.4153,211.5476,222.4449,nan,nan
151.0000,212.4157,215.1981,212.9424,212.0404,211.8977,212.1465,211.5163,222.4453,nan,nan
152.0000,212.2617,215.1004,213.5662,212.4635,212.0193,212.3434,212.0624,222.4456,nan,nan
153.0000,212.2667,215.0053,213.7076,212.7450,212.7935,212.4031,212.7024,222.4458,nan,nan
154.0000,212.8864,214.9181,213.9780,213.0334,214.0308,212.9064,213.6387,222.4458,nan,nan
155.0000,214.5276,214.8274,214.3894,214.5377,216.0646,215.0919,214.7972,222.4460,nan,nan
156.0000,216.8454,214.7307,214.7161,215.8510,217.4724,217.1637,215.7179,222.4462,nan,nan
157.0000,217.0070,214.6294,214.8242,216.0608,217.5974,217.0723,215.5567,222.4464,nan,nan
158.0000,214.7246,214.5208,213.9955,214.2727,215.7898,215.7133,214.7250,222.4468,nan,nan
159.0000,212.4780,214.3606,212.7745,211.8787,213.1883,213.3996,212.7303,222.4470,nan,nan
160.0000,210.1273,214.2200,211.5804,209.3247,211.0291,210.9266,210.7666,222.4470,nan,nan
161.0000,209.9413,214.1030,210.6776,208.8812,210.6774,209.8799,209.5276,222.4468,nan,nan
162.0000,209.7114,213.9918,210.2991,209.3800,210.4044,209.2717,209.7185,222.4465,nan,nan
163.0000,210.2162,213.9162,210.7137,210.2359,210.2458,210.0724,210.2206,222.4461,nan,nan
164.0000,211.5828,213.8533,211.7355,211.3371,211.1577,211.2393,211.1416,222.4457,nan,nan
165.0000,212.9104,213.7926,213.5562,212.2309,212.6878,212.8458,212.3568,222.4453,nan,nan
166.0000,214.1690,213.7392,215.6295,213.4905,214.6312,214.0358,213.6391,222.4451,nan,nan
167.0000,216.0146,213.6844,218.3184,215.6418,216.9313,216.4532,215.8298,222.4450,nan,nan
168.0000,219.1891,213.6176,219.2079,218.5033,218.4519,218.7467,217.9219,222.4447,nan,nan
169.0000,219.8560,213.5572,219.4402,220.0431,219.6836,220.7625,219.2719,222.4445,nan,nan
170.0000,221.4999,213.4979,219.2289,220.4704,220.1295,221.1639,219.8137,222.4442,nan,nan
171.0000,217.8979,213.4386,218.1691,218.2574,218.5819,218.7918,218.2434,222.4437,nan,nan
172.0000,215.8324,213.3813,216.6479,216.0397,216.1382,216.6277,216.1371,222.4434,nan,nan
173.0000,214.8265,213.3404,215.0448,214.1739,214.3755,214.5733,214.4007,222.4431,nan,nan
174.0000,213.9516,213.3152,213.9078,213.0882,213.2847,213.2145,213.1938,222.4429,nan,nan
175.0000,211.2217,213.2978,212.4174,212.0896,212.2361,212.6838,211.7372,222.4429,nan,nan
176.0000,210.7960,213.2894,210.7622,210.8673,210.8163,212.1515,210.5957,222.4430,nan,nan
177.0000,210.3798,213.2305,209.8211,210.0240,210.0011,210.7309,209.8796,222.4430,nan,nan
178.0000,208.7872,213.1084,209.4076,209.3079,209.6421,210.1303,209.3152,222.4429,nan,nan
179.0000,210.0137,213.0187,209.3725,208.6186,209.3958,209.9513,208.8867,222.4430,nan,nan
180.0000,208.7313,212.9419,209.5426,208.9128,209.0252,209.6341,209.0803,222.4435,nan,nan
181.0000,209.4578,212.8651,210.0054,209.8957,209.6037,210.3609,209.5342,222.4441,nan,nan
182.0000,209.5971,212.7925,210.8180,210.7015,210.2673,211.6762,210.7241,222.4448,nan,nan
183.0000,211.8497,212.7156,211.1624,211.9623,211.4721,212.0466,211.3437,222.4455,nan,nan
184.0000,211.4456,212.6427,211.5787,212.0869,211.4956,212.3452,211.5505,222.4460,nan,nan
185.0000,212.1858,212.5752,212.1046,212.5571,211.7075,212.8878,212.1891,222.4465,nan,nan
186.0000,212.2599,212.5239,212.6843,212.8161,212.4272,213.4743,212.7394,222.4470,nan,nan
187.0000,213.3721,212.4759,212.6974,213.5324,213.9392,213.9526,213.5568,222.4474,nan,nan
188.0000,214.3257,212.4436,212.2765,213.8188,214.3884,214.3641,213.4863,222.4475,nan,nan
189.0000,213.3795,212.4360,211.5193,212.9682,213.6861,213.9451,212.6695,222.4475,nan,nan
190.0000,210.8121,212.4401,211.4794,211.1895,211.8559,211.2432,210.7624,222.4472,nan,nan
191.0000,209.1738,212.4559,211.7018,209.7832,211.0600,209.6919,210.5977,222.4467,nan,nan
192.0000,211.6350,212.4878,211.6338,210.8777,211.3601,210.7737,211.1418,222.4458,nan,nan
193.0000,211.1774,212.5402,211.5379,211.3572,211.4819,211.5429,211.0928,222.4450,nan,nan
194.0000,210.9380,212.6102,211.3527,211.1963,211.4012,211.5961,210.8287,222.4442,nan,nan
195.0000,210.5874,212.6916,211.0920,211.2602,210.8089,211.3076,210.4717,222.4435,nan,nan
196.0000,210.7100,212.7841,211.1159,211.1021,210.7064,211.5196,210.6490,222.4430,nan,nan
197.0000,211.6285,212.8997,211.1517,211.2708,211.0560,211.9171,210.9112,222.4428,nan,nan
198.0000,210.3228,213.0427,211.2494,211.1433,211.0708,211.4822,211.3765,222.4428,nan,nan
199.0000,211.1643,213.2229,211.5092,211.2195,211.3777,210.9387,212.0125,222.4430,nan,nan
200.0000,211.4201,213.4282,212.4710,212.0811,212.4102,211.9639,212.8267,222.4431,nan,nan
201.0000,214.5310,213.6413,213.7822,213.9245,213.9206,214.6343,213.7393,222.4433,nan,nan
202.0000,214.4549,213.8554,214.4518,214.5790,214.0606,215.5134,214.2879,222.4437,nan,nan
203.0000,213.2151,214.0894,213.8804,213.2484,213.1738,214.2450,213.3288,222.4441,nan,nan
204.0000,210.2607,214.3521,212.8247,210.8887,211.3949,212.3380,211.8458,222.4445,nan,nan
205.0000,209.3721,214.6046,212.0429,210.4684,210.5495,211.4296,210.9976,222.4448,nan,nan
206.0000,211.0686,214.8595,211.8249,210.9323,211.1052,211.8625,211.0817,222.4451,nan,nan
207.0000,211.8957,215.0924,211.6041,211.3696,211.7122,211.7242,211.4229,222.4453,nan,nan
208.0000,211.3135,215.3145,211.3675,211.0140,211.1478,210.9695,211.0140,222.4451,nan,nan
209.0000,209.0916,215.5163,211.4417,209.9977,210.1108,210.0784,210.5785,222.4447,nan,nan
210.0000,209.7877,215.6998,212.3794,210.6976,210.8370,210.5489,210.8453,222.4442,nan,nan
211.0000,214.2336,215.8959,214.2464,214.0791,213.3002,213.4130,213.4983,222.4439,nan,nan
212.0000,215.9918,216.0734,215.6632,215.2673,215.5303,215.7736,215.5877,222.4436,nan,nan
213.0000,216.9202,216.2338,216.6100,216.2380,216.7311,217.6369,216.5611,222.4434,nan,nan
214.0000,217.3061,216.3866,217.0738,217.2635,218.0595,217.8225,217.0743,222.4432,nan,nan
215.0000,218.1246,216.4916,217.2020,217.7989,218.0891,217.6849,217.3928,222.4431,nan,nan
216.0000,217.3099,216.5908,217.1135,216.7892,217.2211,216.8678,216.7423,222.4429,nan,nan
217.0000,215.1581,216.6758,216.8927,216.1292,216.3948,216.1283,216.1927,222.4429,nan,nan
218.0000,215.3981,216.7408,216.8508,215.9593,215.8559,215.9459,216.2530,222.4427,nan,nan
219.0000,216.2170,216.7926,216.6749,216.3813,216.4749,216.6516,216.5985,222.4425,nan,nan
220.0000,218.6850,216.8458,216.4182,217.3111,216.9766,217.7751,217.1171,222.4420,nan,nan
221.0000,217.4049,216.8963,216.3884,217.6152,216.9984,217.7824,217.1193,222.4417,nan,nan
222.0000,216.1447,216.9362,216.6618,216.8667,216.5966,216.1900,216.6677,222.4414,nan,nan
223.0000,216.2228,216.9715,216.9065,216.8898,216.9016,216.3510,217.7406,222.4414,nan,nan
224.0000,219.6254,217.0009,217.1584,218.9520,219.3269,218.9430,220.0805,222.4415,nan,nan
225.0000,221.2138,217.0032,217.3017,219.1523,220.1306,220.3945,220.7526,222.4417,nan,nan
226.0000,218.9908,216.9549,217.1968,217.0085,218.5574,219.0374,218.9136,222.4420,nan,nan
227.0000,216.1436,216.8842,216.7901,215.9765,216.6384,216.9800,217.0586,222.4424,nan,nan
228.0000,215.2845,216.8019,216.8740,215.7950,216.3638,216.3041,216.3509,222.4430,nan,nan
229.0000,216.3670,216.7040,216.9980,216.5048,216.6934,216.6764,216.8733,222.4438,nan,nan
230.0000,216.9457,216.5699,216.9104,216.4372,216.0680,216.4924,216.7184,222.4446,nan,nan
231.0000,215.6836,216.4248,216.7744,216.3346,215.2089,216.2054,216.2870,222.4456,nan,nan
232.0000,214.7153,216.2704,216.5818,215.6453,214.9978,215.6878,215.9188,222.4465,nan,nan
233.0000,215.5767,216.1184,215.9985,215.5965,215.3398,216.0198,215.7118,222.4471,nan,nan
234.0000,216.1735,215.9677,215.5062,216.3626,215.8328,216.6199,215.8537,222.4475,nan,nan
235.0000,216.5959,215.8563,215.7066,216.9175,216.2047,216.8817,216.1390,222.4475,nan,nan
236.0000,217.5344,215.7804,216.3410,216.8896,216.2654,217.1469,216.2637,222.4473,nan,nan
237.0000,216.5437,215.7137,217.0478,217.1445,216.5658,217.4624,216.5320,222.4468,nan,nan
238.0000,217.8793,215.6772,216.8862,217.8404,216.7754,218.0578,216.6601,222.4459,nan,nan
239.0000,217.1181,215.6579,216.7155,217.7792,216.3895,218.7087,216.8604,222.4449,nan,nan
240.0000,216.5842,215.6320,216.3793,217.3365,215.7137,218.1402,216.6904,222.4439,nan,nan
241.0000,217.8196,215.5924,215.8435,216.5493,215.2070,217.0177,216.0625,222.4430,nan,nan
242.0000,215.0933,215.6631,215.3519,214.9964,214.7861,215.7824,214.9572,222.4425,nan,nan
243.0000,214.8966,215.8043,214.9631,214.4427,214.2346,215.4313,214.1805,222.4423,nan,nan
244.0000,214.8834,216.1040,214.6324,215.3995,214.4867,215.7317,214.1705,222.4426,nan,nan
245.0000,215.2991,216.6369,214.2191,215.9981,214.7413,216.2031,214.4324,222.4432,nan,nan
246.0000,216.5939,217.4204,213.9672,215.8559,215.0763,215.9635,214.5312,222.4442,nan,nan
247.0000,214.5445,218.4621,213.7718,214.7899,214.3012,215.1799,214.0482,222.4453,nan,nan
248.0000,213.1909,219.5277,213.9852,213.7690,213.4044,214.4455,213.8783,222.4467,nan,nan
249.0000,212.8780,220.5346,214.8254,214.6325,213.7881,214.7309,214.1414,222.4481,nan,nan
250.0000,215.8059,221.2699,215.8679,216.0896,215.4838,216.1063,215.5999,222.4492,nan,nan
251.0000,218.0062,221.7625,217.1572,218.5290,217.1071,217.2335,217.1815,222.4498,nan,nan
252.0000,219.4894,222.1140,218.7041,220.4088,217.9696,218.5081,218.7882,222.4501,nan,nan
253.0000,221.2321,222.4068,220.1214,221.2939,218.8278,219.8098,220.3370,222.4499,nan,nan
254.0000,220.7468,222.6777,221.2887,222.0978,219.9763,220.8645,221.2086,222.4494,nan,nan
255.0000,221.2943,222.9046,221.9745,222.2536,221.0948,221.5517,221.6434,222.4483,nan,nan
256.0000,221.0741,223.0995,222.2642,221.9096,222.3573,222.1489,222.2749,222.4469,nan,nan
257.0000,224.0830,223.2693,222.3452,223.5404,223.0824,223.2814,223.0697,222.4454,nan,nan
258.0000,222.4321,223.4183,222.1926,222.8843,222.6611,222.9611,222.5223,222.4438,nan,nan
259.0000,221.4658,223.5207,221.9591,221.2894,221.0637,221.0798,221.8040,222.4425,nan,nan
260.0000,219.8662,223.5886,222.4039,221.2130,221.4105,220.2057,221.2715,222.4414,nan,nan
261.0000,222.5900,223.6370,222.9843,223.1594,223.3427,221.9260,222.9335,222.4405,nan,nan
262.0000,225.9302,223.6798,223.5492,224.7826,224.4316,223.2909,224.5258,222.4399,nan,nan
263.0000,224.5304,223.7203,223.7581,224.9901,224.4417,223.5928,224.0763,222.4399,nan,nan
264.0000,224.0784,223.7452,223.9108,224.2215,224.0692,223.1117,223.4125,222.4402,nan,nan
265.0000,223.1434,223.7617,224.0143,223.5936,223.8282,222.5517,223.1319,222.4410,nan,nan
266.0000,223.4679,223.7722,223.9950,222.8548,223.4288,222.4111,223.3307,222.4419,nan,nan
267.0000,223.9036,223.7564,223.8937,223.4777,223.3385,223.3835,223.3938,222.4427,nan,nan
268.0000,224.3641,223.7234,223.5567,223.4190,222.9543,223.3083,222.9585,222.4434,nan,nan
269.0000,223.6365,223.6808,223.0023,222.7822,222.0881,222.8184,222.3453,222.4439,nan,nan
270.0000,222.6963,223.6329,222.6613,221.9734,221.2400,222.0216,221.7657,222.4441,nan,nan
271.0000,221.1956,223.6422,222.9048,221.5225,220.7779,221.3582,221.6760,222.4442,nan,nan
272.0000,221.6014,223.6799,223.0786,221.3326,221.0686,221.2311,221.7758,222.4441,nan,nan
273.0000,222.8605,223.7426,223.1968,221.9515,221.7146,221.5269,222.1111,222.4441,nan,nan
274.0000,222.6938,223.8647,223.4151,222.9262,223.0958,222.5899,222.5712,222.4438,nan,nan
275.0000,224.9694,224.0683,223.8309,224.2629,224.3676,223.6678,223.7866,222.4435,nan,nan
276.0000,226.4828,224.5074,224.4459,224.6926,223.7435,224.7315,224.6767,222.4431,nan,nan
277.0000,222.2387,225.2150,224.6199,223.6628,222.8413,223.5319,223.4858,222.4426,nan,nan
278.0000,221.9285,226.2411,225.3311,223.0271,222.9725,221.9807,222.8706,222.4421,nan,nan
279.0000,225.5016,227.4586,227.6592,226.0607,226.6030,225.3685,225.2642,222.4416,nan,nan
280.0000,230.5399,229.1383,230.0520,230.1732,230.0320,229.7466,228.4551,222.4413,nan,nan
281.0000,231.9481,229.9499,231.0358,232.0966,231.5759,231.0399,230.6598,222.4411,nan,nan
282.0000,231.7356,230.3809,231.1415,232.2179,231.8890,230.9292,231.7414,222.4412,nan,nan
283.0000,230.4244,230.7777,230.9969,230.3338,230.7994,230.4068,231.3586,222.4413,nan,nan
284.0000,230.2952,231.0646,230.9553,230.2053,230.1392,230.1367,230.6925,222.4413,nan,nan
285.0000,230.8595,231.1960,231.0632,230.2098,229.9234,230.2580,230.6173,222.4414,nan,nan
286.0000,231.2835,231.2404,231.0689,230.5171,229.9887,230.5798,231.0641,222.4416,nan,nan
287.0000,231.4024,231.1783,231.1487,230.6517,230.0738,230.9016,231.4626,222.4418,nan,nan
288.0000,231.2602,231.0280,231.1283,231.6423,231.2986,231.3279,231.8018,222.4422,nan,nan
289.0000,232.7806,230.8592,231.1651,232.6122,232.5584,231.8253,232.0342,222.4427,nan,nan
290.0000,233.6631,230.5945,231.1861,233.0701,232.9833,232.2868,231.8405,222.4432,nan,nan
291.0000,231.9925,230.3419,230.9482,232.0755,232.4441,231.3953,230.6404,222.4436,nan,nan
292.0000,229.1845,230.2126,230.1214,229.1231,229.4579,229.0417,229.3180,222.4441,nan,nan
293.0000,228.1078,230.0739,229.9965,228.5464,228.4790,227.9431,228.8559,222.4446,nan,nan
294.0000,228.7873,229.9978,230.8460,229.3564,229.4575,228.9402,229.8096,222.4448,nan,nan
295.0000,230.3883,230.0043,231.1072,230.6268,231.0936,230.6009,230.3359,222.4450,nan,nan
296.0000,232.8728,230.0479,231.4598,231.9609,232.1129,231.7954,231.1997,222.4451,nan,nan
297.0000,232.2287,230.1392,231.9348,231.9371,232.5561,231.4540,231.7887,222.4451,nan,nan
298.0000,232.2819,230.2629,232.3676,231.9325,232.7794,231.4346,231.9803,222.4449,nan,nan
299.0000,231.4479,230.3586,232.5352,231.6984,232.6572,231.7100,232.0999,222.4447,nan,nan
300.0000,232.0658,230.3828,232.4854,232.2950,232.4500,232.1646,232.6865,222.4444,nan,nan
301.0000,234.2094,230.3142,232.2417,232.5982,232.2820,233.3058,232.9312,222.4442,nan,nan
302.0000,232.2231,230.2018,231.6083,231.7587,231.6090,231.8708,231.5202,222.4440,nan,nan
303.0000,230.8265,229.9863,231.0436,230.5784,230.4748,230.3925,230.0231,222.4441,nan,nan
304.0000,229.1658,229.6840,230.4053,229.6342,229.5116,229.5336,228.9233,222.4443,nan,nan
305.0000,228.5646,229.2670,229.8801,228.8694,229.4461,229.1034,228.6412,222.4446,nan,nan
306.0000,229.3257,228.9582,229.6062,229.1515,229.2440,229.0403,228.4066,222.4448,nan,nan
307.0000,229.1104,228.6962,229.2517,229.2719,229.0275,228.8286,228.0869,222.4452,nan,nan
308.0000,228.8969,228.4950,228.5564,229.2122,228.9008,228.3935,228.0340,222.4455,nan,nan
309.0000,229.2306,228.3294,228.3169,228.8024,228.9277,228.1566,227.7153,222.4459,nan,nan
310.0000,228.5311,228.3204,228.2309,227.4128,228.3462,227.4324,227.5221,222.4461,nan,nan
311.0000,227.7850,228.3657,228.3348,227.3543,227.7665,226.9352,227.8396,222.4462,nan,nan
312.0000,228.0852,228.4551,228.7737,228.5395,227.7901,227.6902,228.3054,222.4461,nan,nan
313.0000,229.9281,228.5525,229.6293,230.6946,229.2599,229.0726,229.5525,222.4458,nan,nan
314.0000,231.6225,228.6334,230.9736,231.8768,231.6016,230.8251,230.9684,222.4451,nan,nan
315.0000,230.6358,228.7236,231.0209,230.3981,230.6690,230.0517,230.4597,222.4444,nan,nan
316.0000,228.4829,228.7825,230.3204,229.1638,228.6296,229.2332,229.2166,222.4436,nan,nan
317.0000,229.2227,228.8093,230.3381,229.3065,228.7312,229.2085,229.1456,222.4428,nan,nan
318.0000,229.0921,228.8169,230.2962,229.4466,229.2148,229.0543,229.6753,222.4422,nan,nan
319.0000,230.1348,228.8032,230.3041,230.9146,229.7599,229.2513,230.2005,222.4417,nan,nan
320.0000,230.5931,228.7802,230.2652,231.0946,229.6248,229.6598,229.7100,222.4414,nan,nan
321.0000,230.2904,228.7194,230.2085,230.9090,229.4812,229.4274,229.1077,222.4414,nan,nan
322.0000,229.9404,228.6853,230.1636,230.6279,229.6031,229.2424,228.7750,222.4416,nan,nan
323.0000,229.6326,228.6693,229.9406,229.6416,229.5338,229.1536,229.1434,222.4421,nan,nan
324.0000,228.8870,228.6585,229.8338,229.7347,229.5856,229.5692,229.4579,222.4429,nan,nan
325.0000,230.0142,228.6748,229.7769,230.2051,229.8389,230.2128,229.4126,222.4437,nan,nan
326.0000,229.3810,228.6975,229.5972,229.8722,229.8414,230.1951,229.0787,222.4445,nan,nan
327.0000,229.3711,228.7271,229.5309,229.7650,229.1845,228.9167,228.7975,222.4452,nan,nan
328.0000,228.4937,228.7589,229.4969,229.7598,229.0039,229.1179,228.5842,222.4457,nan,nan
329.0000,229.2631,228.8005,229.4215,229.8372,229.6928,229.5166,228.5867,222.4458,nan,nan
330.0000,230.4513,228.8471,229.3304,229.5246,229.6908,229.6942,228.7470,222.4458,nan,nan
331.0000,228.9899,228.9170,229.0297,229.1486,229.0153,228.9862,229.0435,222.4454,nan,nan
332.0000,228.5232,228.9997,228.9246,228.6091,228.6338,228.8272,229.1049,222.4448,nan,nan
333.0000,228.4359,229.0878,229.2334,228.9197,228.7585,229.0758,229.1956,222.4442,nan,nan
334.0000,230.1177,229.1972,230.1363,229.6166,229.3019,229.4948,229.7354,222.4437,nan,nan
335.0000,231.2779,229.3175,230.9077,230.1459,230.1388,230.1898,230.1823,222.4433,nan,nan
336.0000,231.5521,229.4303,231.5756,230.7940,231.0033,230.5327,230.3503,222.4431,nan,nan
337.0000,230.6210,229.5408,231.4410,230.3627,231.0324,229.8255,229.7251,222.4430,nan,nan
338.0000,230.0250,229.6485,230.9387,230.1199,230.2619,229.2651,229.5098,222.4430,nan,nan
339.0000,230.1959,229.7577,230.8085,230.1428,230.1644,229.5871,230.3875,222.4431,nan,nan
340.0000,230.5158,229.8622,231.0553,230.4003,230.4967,229.9146,230.5962,222.4433,nan,nan
341.0000,230.4568,229.9828,231.2877,230.7450,231.2070,230.2730,230.5562,222.4436,nan,nan
342.0000,232.0466,230.1035,231.3739,231.4546,231.6128,230.8382,230.8697,222.4439,nan,nan
343.0000,232.5691,230.2104,231.3024,232.1198,231.9296,231.3725,231.1273,222.4441,nan,nan
344.0000,231.6396,230.3308,231.2612,231.9548,231.1266,230.9740,231.2265,222.4441,nan,nan
345.0000,230.6479,230.4467,231.1245,231.5572,230.6042,230.3085,230.9611,222.4442,nan,nan
346.0000,230.7585,230.5646,231.0438,230.9046,230.4653,229.7296,230.3004,222.4443,nan,nan
347.0000,230.6201,230.6777,231.1638,230.3849,230.1276,229.4333,229.7690,222.4443,nan,nan
348.0000,230.4133,230.7574,231.2878,230.7626,230.1664,230.2896,229.7875,222.4442,nan,nan
349.0000,231.1864,230.8221,231.4556,231.1009,230.7249,231.0799,230.5648,222.4442,nan,nan
350.0000,231.7337,230.8755,231.6174,232.1803,231.9720,231.6725,231.1293,222.4442,nan,nan
351.0000,232.9030,230.9256,231.6740,232.9184,232.0058,232.2199,231.3351,222.4442,nan,nan
352.0000,232.5642,230.9737,231.7539,232.8858,232.2034,231.3956,231.3683,222.4442,nan,nan
353.0000,231.8742,231.0275,231.6641,233.0446,232.4662,232.2757,231.0820,222.4444,nan,nan
354.0000,231.9282,231.1009,231.7748,232.9535,232.2969,232.9859,231.3243,222.4446,nan,nan
355.0000,232.1895,231.1443,232.1372,232.7294,231.6302,232.4984,231.6604,222.4450,nan,nan
356.0000,231.3605,231.1822,232.1760,232.5830,231.3204,231.8826,231.4942,222.4452,nan,nan
357.0000,231.3801,231.2582,232.5103,232.9161,231.2853,231.2885,231.3842,222.4454,nan,nan
358.0000,233.0450,231.3079,232.8129,232.9863,231.4539,232.1654,231.4002,222.4457,nan,nan
359.0000,232.2638,231.2996,232.5398,233.0421,231.5164,232.2964,231.1433,222.4458,nan,nan
360.0000,231.7532,231.2684,232.0416,233.2209,231.5848,231.3932,231.1410,222.4459,nan,nan
361.0000,230.5063,231.2031,231.4380,231.6332,230.9625,230.5178,230.8840,222.4458,nan,nan
362.0000,230.1298,231.1249,231.2850,231.1701,230.5671,230.4748,230.7558,222.4457,nan,nan
363.0000,230.1523,231.0219,231.4506,231.7274,230.4268,231.0503,231.0040,222.4455,nan,nan
364.0000,231.9300,230.8876,231.3056,232.2274,231.2778,231.9382,231.3010,222.4452,nan,nan


==> figures/appendix/temporal_reconstruction/tropical.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,296.8450,297.3274,296.0093,296.4182,297.0201,297.1815,297.4420,290.0639,nan,nan
1.0000,297.0751,297.2917,295.9909,296.7187,297.3781,297.1096,297.1688,290.0619,nan,nan
2.0000,296.7560,297.2390,296.2053,297.0540,297.4106,297.4565,296.7871,290.0659,nan,nan
3.0000,296.8799,297.1644,296.3235,296.8531,297.5045,297.4482,296.7827,290.0724,nan,nan
4.0000,296.6605,297.0978,296.3718,297.1354,297.6541,296.8560,296.7891,290.0811,nan,nan
5.0000,296.5635,297.0352,296.3136,296.9641,297.7032,296.6905,296.8963,290.0920,nan,nan
6.0000,296.8376,296.9792,296.2182,296.8969,298.0033,296.7927,297.1353,290.1065,nan,nan
7.0000,296.7227,296.9272,296.1995,296.8925,298.1584,296.9389,297.1650,290.1260,nan,nan
8.0000,296.8441,296.8770,296.2300,296.7835,297.8494,296.8771,296.9316,290.1490,nan,nan
9.0000,296.3473,296.8199,296.4612,296.8933,297.4213,296.8232,296.7641,290.1729,nan,nan
10.0000,297.0565,296.7502,296.4854,297.1336,297.5092,296.7430,296.7087,290.1925,nan,nan
11.0000,296.5437,296.6846,296.5063,297.2864,297.2693,296.9004,296.6776,290.2058,nan,nan
12.0000,297.2060,296.6215,296.5508,297.2791,297.1978,297.2114,296.8278,290.2108,nan,nan
13.0000,297.0540,296.5660,296.4928,297.3312,297.0707,297.0955,296.9520,290.2069,nan,nan
14.0000,296.7745,296.5170,296.3392,297.0089,297.0345,297.0658,296.8940,290.1962,nan,nan
15.0000,297.0518,296.4852,296.0756,297.1357,297.1219,296.9104,296.6908,290.1805,nan,nan
16.0000,296.0713,296.4487,295.9471,297.2873,297.1146,296.8280,296.8065,290.1588,nan,nan
17.0000,297.1364,296.4047,295.7390,297.4009,297.1590,296.9249,297.0513,290.1337,nan,nan
18.0000,297.3723,296.3564,295.7458,297.3846,297.2849,296.6914,297.0376,290.1103,nan,nan
19.0000,296.7816,296.3081,296.2142,297.4239,297.4697,296.8745,297.0117,290.0879,nan,nan
20.0000,297.2345,296.2815,296.5792,297.3432,297.5093,297.2555,296.8875,290.0732,nan,nan
21.0000,297.4722,296.2894,296.6588,297.0903,297.2442,297.3276,296.9453,290.0647,nan,nan
22.0000,296.9895,296.3173,296.6348,296.7691,296.7983,297.0511,296.9564,290.0616,nan,nan
23.0000,296.6984,296.3582,296.7378,296.5600,296.7606,296.9773,296.7910,290.0645,nan,nan
24.0000,296.7982,296.4266,297.0706,296.6368,296.8935,296.8328,296.7070,290.0704,nan,nan
25.0000,296.2556,296.5150,297.1372,296.8560,296.8249,297.0237,296.7502,290.0777,nan,nan
26.0000,296.7619,296.6049,296.9320,297.1027,296.6633,296.6924,296.6991,290.0868,nan,nan
27.0000,296.9668,296.6773,296.8040,297.2552,296.5072,296.8322,296.8756,290.0957,nan,nan
28.0000,297.7012,296.7570,296.6047,297.4244,296.2979,296.6225,297.0467,290.1015,nan,nan
29.0000,296.9950,296.8495,296.2347,297.2709,296.2066,296.2839,297.1742,290.1082,nan,nan
30.0000,296.4371,296.9355,296.1739,297.0906,296.2393,296.1641,297.2674,290.1127,nan,nan
31.0000,295.8391,297.0106,296.0869,296.7631,296.4140,296.1574,297.3593,290.1104,nan,nan
32.0000,296.4592,297.0805,296.0228,296.5280,296.6655,296.2074,297.3994,290.1029,nan,nan
33.0000,296.3491,297.1475,295.9548,296.6965,296.6817,296.2890,297.2682,290.0916,nan,nan
34.0000,296.4179,297.2377,295.9232,296.5779,296.7302,296.4969,297.2175,290.0793,nan,nan
35.0000,296.2345,297.3192,296.1096,296.4628,296.4675,296.5605,297.2765,290.0706,nan,nan
36.0000,296.4179,297.3783,296.1397,296.6788,296.4462,296.6794,297.1866,290.0670,nan,nan
37.0000,296.3698,297.4111,296.1823,296.7460,296.4492,296.6138,297.1022,290.0696,nan,nan
38.0000,296.8972,297.4562,296.1941,296.9529,296.5087,296.5088,297.0590,290.0822,nan,nan
39.0000,295.9244,297.5065,296.2331,297.1305,296.5330,296.4959,297.1689,290.0976,nan,nan
40.0000,296.3420,297.5105,296.2918,296.8199,296.4330,296.6382,297.2024,290.1153,nan,nan
41.0000,296.7362,297.5437,296.4694,296.6964,296.3632,296.5667,297.1148,290.1367,nan,nan
42.0000,296.8729,297.5508,296.6863,296.7564,296.3589,296.6237,297.0060,290.1575,nan,nan
43.0000,296.5414,297.5017,296.7899,296.5002,296.4825,296.6212,296.8757,290.1773,nan,nan
44.0000,296.6197,297.4580,296.7144,296.4064,296.6590,296.5407,296.6403,290.1947,nan,nan
45.0000,296.0606,297.4179,296.6683,296.4539,296.6936,296.6387,296.4372,290.2048,nan,nan
46.0000,296.4365,297.3821,296.6255,296.6868,296.7589,297.1915,296.3124,290.2063,nan,nan
47.0000,296.4051,297.3557,296.5227,296.7932,296.7044,297.4619,296.2853,290.1979,nan,nan
48.0000,296.3366,297.3347,296.4160,296.8443,296.6650,297.4895,296.3795,290.1818,nan,nan
49.0000,296.0270,297.3159,296.4197,296.8781,296.6306,296.9514,296.5084,290.1607,nan,nan
50.0000,296.5704,297.2523,296.4267,296.8279,296.6554,296.5828,296.6455,290.1391,nan,nan
51.0000,296.5034,297.1923,296.5081,296.7972,296.6713,296.5826,296.6720,290.1176,nan,nan
52.0000,296.7476,297.1351,296.6296,296.9465,296.6563,296.9631,296.6730,290.0992,nan,nan
53.0000,296.6748,297.0816,296.7701,296.8900,296.2902,296.9707,296.7270,290.0856,nan,nan
54.0000,296.7405,297.0300,296.8606,296.5617,296.3103,296.9080,296.7532,290.0775,nan,nan
55.0000,297.2986,296.9834,296.7932,296.3479,296.4021,296.6650,296.8222,290.0756,nan,nan
56.0000,296.2774,296.9357,296.6738,296.2073,296.4559,296.4597,297.0080,290.0829,nan,nan
57.0000,296.5388,296.8925,296.5649,296.5562,296.5276,296.3793,297.2451,290.0951,nan,nan
58.0000,296.6180,296.8539,296.4641,297.0767,296.6068,296.4204,297.4102,290.1116,nan,nan
59.0000,296.9231,296.8212,296.4828,296.9189,296.6133,296.4287,297.3964,290.1262,nan,nan
60.0000,296.8508,296.7943,296.4356,296.7322,296.8547,296.1542,297.3720,290.1368,nan,nan
61.0000,296.9985,296.7650,296.2756,296.5348,297.2819,296.6132,297.2489,290.1427,nan,nan
62.0000,296.7943,296.7415,295.8909,296.6379,296.9818,296.7235,297.1905,290.1427,nan,nan
63.0000,296.6231,296.7681,295.9783,296.6627,296.7671,297.0250,297.0190,290.1385,nan,nan
64.0000,296.6534,296.8034,296.1789,296.7461,296.9828,297.2308,297.0080,290.1283,nan,nan
65.0000,296.8425,296.8370,296.2312,296.9093,297.0731,296.9102,296.8260,290.1139,nan,nan
66.0000,296.5728,296.8788,296.2747,296.9565,297.0139,297.0305,296.7055,290.1029,nan,nan
67.0000,296.8408,296.9229,296.4410,296.8732,297.1018,297.0557,296.7003,290.0895,nan,nan
68.0000,296.0900,296.9704,296.5968,296.8006,297.0310,297.0525,296.8021,290.0764,nan,nan
69.0000,296.5912,297.0166,296.6446,296.6603,297.0511,296.9828,296.9383,290.0714,nan,nan
70.0000,296.2802,297.0587,296.4739,296.4470,297.1217,296.8439,297.0529,290.0678,nan,nan
71.0000,296.6837,297.0892,296.2478,296.3969,297.0809,296.7009,297.0528,290.0659,nan,nan
72.0000,296.5068,297.1030,296.1183,296.4549,297.0811,296.5786,296.8453,290.0644,nan,nan
73.0000,297.5547,297.1169,296.0002,296.3718,297.0169,296.6626,296.7505,290.0702,nan,nan
74.0000,296.4613,297.1292,295.9970,296.1216,297.1025,296.9616,296.8901,290.0795,nan,nan
75.0000,296.5191,297.1501,296.0590,296.1669,297.0135,297.1976,296.9890,290.0878,nan,nan
76.0000,296.3761,297.1761,296.1948,296.3208,296.7326,297.5358,297.0572,290.0990,nan,nan
77.0000,296.5330,297.1913,296.2860,296.4792,296.5038,297.7065,297.0973,290.1080,nan,nan
78.0000,296.1952,297.2022,296.4180,296.4505,296.4608,297.4234,296.8754,290.1100,nan,nan
79.0000,296.2169,297.2159,296.3000,296.4656,296.0728,296.8581,296.5726,290.1058,nan,nan
80.0000,296.1372,297.2354,296.0311,296.7000,295.8088,296.4746,296.4582,290.0941,nan,nan
81.0000,296.1498,297.2669,296.0845,296.5278,295.6506,296.2035,296.3617,290.0808,nan,nan
82.0000,296.3692,297.2964,296.2540,296.5225,295.7505,295.9056,296.3932,290.0668,nan,nan
83.0000,296.4268,297.3031,296.5602,296.6855,295.9586,296.1665,296.5931,290.0601,nan,nan
84.0000,296.2975,297.3125,296.5337,296.8219,296.2267,296.4609,296.8522,290.0564,nan,nan
85.0000,296.2187,297.3329,296.3185,296.6256,296.3332,296.3500,296.9750,290.0564,nan,nan
86.0000,296.4151,297.2943,296.3888,296.6613,296.4871,296.4929,296.9949,290.0613,nan,nan
87.0000,296.5459,297.2209,296.4401,296.7755,296.6776,296.4650,297.0139,290.0688,nan,nan
88.0000,296.3142,297.1512,296.4385,296.7961,296.8661,296.4485,296.9609,290.0807,nan,nan
89.0000,297.1110,297.0853,296.4171,296.6736,296.7736,296.5764,296.8719,290.0928,nan,nan
90.0000,296.8556,297.0061,296.4422,296.4346,296.6476,296.9646,296.8322,290.1038,nan,nan
91.0000,297.0985,296.9343,296.5090,296.6888,296.6122,297.2252,296.8012,290.1149,nan,nan
92.0000,297.5082,296.9027,296.5266,296.9564,296.6776,297.2080,296.8228,290.1288,nan,nan
93.0000,296.5979,296.9140,296.4632,296.9280,296.8009,297.0204,296.8664,290.1406,nan,nan
94.0000,296.8040,296.9520,296.3437,296.8267,296.8763,297.1328,296.9021,290.1515,nan,nan
95.0000,296.5011,296.9999,296.1647,296.5866,296.9050,297.1080,296.8777,290.1593,nan,nan
96.0000,296.4483,297.0515,296.0228,296.5666,296.8840,296.6331,296.8403,290.1678,nan,nan
97.0000,296.4447,297.1113,295.9480,296.5871,296.9055,296.3828,296.8053,290.1725,nan,nan
98.0000,296.6094,297.1685,295.9528,296.6349,296.9644,296.1695,296.7296,290.1747,nan,nan
99.0000,296.3251,297.2150,295.9706,296.6975,296.8062,296.0888,296.6625,290.1761,nan,nan
100.0000,296.7217,297.2614,295.9644,296.6220,296.7583,296.0860,296.5430,290.1776,nan,nan
101.0000,297.4131,297.3081,295.9776,296.5990,296.7671,296.1617,296.4940,290.1786,nan,nan
102.0000,296.5932,297.3710,295.8562,296.5917,296.5712,296.2945,296.4981,290.1778,nan,nan
103.0000,296.4554,297.4295,295.7092,296.7085,296.3733,296.4681,296.5379,290.1725,nan,nan
104.0000,296.0701,297.4666,295.7090,296.7052,296.3596,296.6178,296.5076,290.1637,nan,nan
105.0000,296.2883,297.4887,295.8090,296.5314,296.4492,296.7795,296.4484,290.1525,nan,nan
106.0000,296.4369,297.5058,295.8530,296.5199,296.5719,296.7617,296.4728,290.1397,nan,nan
107.0000,296.4886,297.4795,295.7702,296.7924,296.5691,296.3855,296.5995,290.1248,nan,nan
108.0000,296.7440,297.4463,295.6597,296.5116,296.6086,296.1155,296.7290,290.1071,nan,nan
109.0000,296.8423,297.4130,295.5478,296.4847,296.5772,296.2339,296.8856,290.0912,nan,nan
110.0000,296.1993,297.3776,295.4894,296.5874,296.5225,296.2405,296.9844,290.0811,nan,nan
111.0000,296.2914,297.3370,295.4711,296.5539,296.5820,296.2863,296.9238,290.0756,nan,nan
112.0000,295.8243,297.2939,295.4974,296.6221,296.5143,296.2337,296.8079,290.0722,nan,nan
113.0000,296.6245,297.2501,295.5659,296.8190,296.5359,296.2089,296.6691,290.0706,nan,nan
114.0000,296.8463,297.2080,295.6687,297.0582,296.6215,296.3379,296.5973,290.0749,nan,nan
115.0000,296.6071,297.1715,295.7758,297.0831,296.7208,296.4576,296.5791,290.0856,nan,nan
116.0000,296.7589,297.1355,295.7646,297.1186,297.0552,296.4901,296.6497,290.0983,nan,nan
117.0000,297.1590,297.1064,295.8177,296.9561,296.9628,296.5341,296.6503,290.1131,nan,nan
118.0000,297.1806,297.0735,295.9046,296.6473,297.0205,296.5276,296.7302,290.1259,nan,nan
119.0000,297.7443,297.0423,296.0090,296.5055,296.9011,296.3145,296.8608,290.1361,nan,nan
120.0000,297.0405,297.0098,296.0973,296.5918,296.9000,296.4441,296.8657,290.1422,nan,nan
121.0000,296.2821,296.9766,296.1498,296.6202,296.8789,296.6935,296.8268,290.1418,nan,nan
122.0000,296.2700,296.9398,296.3206,296.9130,296.7600,296.9536,296.9088,290.1323,nan,nan
123.0000,296.9692,296.8983,296.5930,297.1664,296.6609,297.2521,296.8419,290.1193,nan,nan
124.0000,296.3954,296.8643,296.8331,297.2587,296.5304,297.6140,296.8079,290.1064,nan,nan
125.0000,296.4050,296.8435,297.0172,297.0642,296.5484,297.3976,296.7248,290.0968,nan,nan
126.0000,296.1947,296.8391,297.1479,296.8170,296.6151,296.9890,296.7060,290.0909,nan,nan
127.0000,296.3823,296.8495,297.1387,296.5588,296.6515,296.6504,296.5454,290.0869,nan,nan
128.0000,296.4403,296.8572,296.9678,296.4619,296.6918,296.4645,296.3981,290.0843,nan,nan
129.0000,296.4814,296.8700,296.7180,296.5133,296.6083,296.6564,296.2244,290.0813,nan,nan
130.0000,296.5076,296.8885,296.5631,296.4652,296.5887,296.7684,296.0762,290.0809,nan,nan
131.0000,296.7047,296.9094,296.5213,296.7798,296.6806,296.6681,295.9991,290.0815,nan,nan
132.0000,296.9188,296.9359,296.5746,296.7181,296.7347,296.4017,296.1997,290.0854,nan,nan
133.0000,296.4655,296.9636,296.6515,297.0908,296.7345,296.1560,296.5613,290.0928,nan,nan
134.0000,296.2083,296.9931,296.6490,297.0404,296.6028,296.1856,296.7372,290.1010,nan,nan
135.0000,295.9038,297.0076,296.6299,297.1801,296.4753,296.3491,296.6149,290.1077,nan,nan
136.0000,295.9858,296.9931,296.5019,296.9695,296.5392,296.5557,296.4804,290.1114,nan,nan
137.0000,295.8571,296.9415,296.3286,296.7388,296.5173,296.6234,296.3303,290.1137,nan,nan
138.0000,295.9390,296.8785,296.1898,296.6580,296.4264,296.9195,296.1744,290.1176,nan,nan
139.0000,296.3486,296.8118,296.1235,296.7582,296.3096,296.7645,296.1231,290.1236,nan,nan
140.0000,296.1115,296.7425,296.1540,296.9781,296.4323,296.5992,296.1090,290.1294,nan,nan
141.0000,296.1207,296.6852,296.2486,297.0789,296.4925,296.2613,296.2206,290.1320,nan,nan
142.0000,296.3470,296.6316,296.3924,296.8297,296.5344,296.0628,296.4141,290.1349,nan,nan
143.0000,296.3297,296.5847,296.3450,296.5570,296.5068,295.8737,296.4445,290.1383,nan,nan
144.0000,296.1610,296.5480,296.2092,296.3604,296.4582,295.8310,296.3456,290.1419,nan,nan
145.0000,295.8792,296.5120,296.0826,296.1296,296.4350,295.8789,296.1275,290.1442,nan,nan
146.0000,295.6837,296.4819,296.2655,296.0122,296.4458,296.1233,296.0155,290.1447,nan,nan
147.0000,296.1663,296.4492,296.4125,295.7459,296.5730,296.0473,295.9923,290.1458,nan,nan
148.0000,296.7815,296.4237,296.4785,295.8205,296.5250,295.8092,296.0159,290.1465,nan,nan
149.0000,296.4791,296.3984,296.4810,296.0651,296.5835,295.8735,296.1335,290.1465,nan,nan
150.0000,296.3500,296.3975,296.4003,296.3128,296.6274,295.9985,296.1041,290.1472,nan,nan
151.0000,296.4113,296.4044,296.3055,296.4659,296.6337,296.0626,296.1279,290.1441,nan,nan
152.0000,296.1854,296.4123,296.1277,296.3870,296.6508,295.9806,296.2268,290.1357,nan,nan
153.0000,295.8846,296.4238,296.0333,296.3438,296.4498,295.8584,296.3004,290.1257,nan,nan
154.0000,295.9413,296.4354,295.9340,296.4487,296.4734,295.9337,296.4240,290.1156,nan,nan
155.0000,295.9688,296.4493,295.9112,296.2526,296.4639,296.0050,296.4438,290.1096,nan,nan
156.0000,295.6219,296.4728,295.7564,296.1689,296.5613,296.0674,296.3442,290.1009,nan,nan
157.0000,295.7999,296.4935,295.4975,296.2324,296.3108,296.3860,296.2113,290.0873,nan,nan
158.0000,295.6119,296.5150,295.5718,296.4813,296.0136,296.7172,296.0952,290.0751,nan,nan
159.0000,295.7445,296.5175,295.7028,296.6286,296.2287,296.3985,296.1537,290.0703,nan,nan
160.0000,295.4220,296.5168,295.8446,296.7369,296.3936,296.3258,296.1733,290.0723,nan,nan
161.0000,295.6440,296.5156,295.9354,296.7249,296.3051,296.3989,296.1177,290.0803,nan,nan
162.0000,296.3765,296.5194,295.7116,296.5512,296.3970,296.2758,296.0707,290.0919,nan,nan
163.0000,296.5014,296.5289,295.3309,296.4595,296.4980,296.1694,296.0184,290.1080,nan,nan
164.0000,296.5729,296.5359,295.4802,296.3873,296.5172,296.1793,295.9724,290.1239,nan,nan
165.0000,296.2650,296.5499,295.6514,296.6143,296.5335,296.1190,295.9173,290.1359,nan,nan
166.0000,296.3573,296.5681,295.8874,296.7544,296.4973,296.1090,295.8572,290.1450,nan,nan
167.0000,296.4112,296.5801,295.9395,296.6715,296.4973,295.9290,295.7923,290.1459,nan,nan
168.0000,295.8578,296.5833,295.9812,296.3569,296.2860,295.7323,295.7356,290.1435,nan,nan
169.0000,295.7249,296.5878,295.9896,296.1010,295.8559,295.7773,295.7410,290.1400,nan,nan
170.0000,296.4402,296.5896,296.0028,296.0899,295.7549,295.8833,295.7675,290.1368,nan,nan
171.0000,295.7449,296.5828,296.0381,295.9107,295.9433,295.9040,295.7922,290.1349,nan,nan
172.0000,295.6016,296.5694,296.0655,295.7885,296.4566,295.6027,295.8626,290.1324,nan,nan
173.0000,296.0778,296.5549,296.0850,296.0959,296.6953,295.4587,295.9648,290.1284,nan,nan
174.0000,296.7900,296.5415,296.1041,296.4521,296.6256,295.5745,295.8509,290.1185,nan,nan
175.0000,295.6935,296.5225,296.1895,296.3801,296.7136,295.7051,295.7803,290.1057,nan,nan
176.0000,295.6302,296.4979,296.4677,296.3619,296.7347,295.8839,295.9140,290.0935,nan,nan
177.0000,295.7062,296.4836,296.5976,296.3249,296.8401,295.8469,296.0400,290.0869,nan,nan
178.0000,296.1242,296.4787,296.5951,296.1299,296.7849,296.0082,296.0238,290.0842,nan,nan
179.0000,296.1100,296.4670,296.4783,296.0777,296.5701,295.9022,295.9700,290.0818,nan,nan
180.0000,296.1427,296.4544,296.3250,296.1792,296.2279,295.7403,296.0323,290.0838,nan,nan
181.0000,296.1964,296.4370,296.1349,296.2716,296.0002,295.9123,296.4178,290.0880,nan,nan
182.0000,296.6955,296.4313,295.9377,296.2469,295.8665,296.1125,296.7742,290.0948,nan,nan
183.0000,296.1847,296.4308,295.9931,296.5197,296.3049,296.2091,296.8041,290.1078,nan,nan
184.0000,296.1532,296.4232,296.1484,296.4269,296.4678,296.2318,296.7581,290.1205,nan,nan
185.0000,296.0183,296.4164,296.3369,296.3922,296.4597,295.9553,296.6792,290.1282,nan,nan
186.0000,296.2118,296.4186,296.4763,296.5987,296.3956,295.8773,296.3824,290.1323,nan,nan
187.0000,296.1498,296.4230,296.4044,296.9400,296.2568,296.0058,296.2502,290.1359,nan,nan
188.0000,295.9217,296.4309,296.3533,296.8755,296.0576,296.1942,296.0559,290.1377,nan,nan
189.0000,295.9235,296.4409,296.1885,296.6732,296.0146,296.1918,295.8976,290.1366,nan,nan
190.0000,296.0746,296.4518,296.0538,296.2813,296.2876,296.1929,295.8217,290.1315,nan,nan
191.0000,296.2591,296.4607,296.0687,296.0613,296.5273,296.1155,295.7649,290.1271,nan,nan
192.0000,295.7246,296.4657,296.2689,296.0881,296.5203,295.9924,295.8427,290.1233,nan,nan
193.0000,296.7241,296.4709,296.4034,295.9354,296.4460,295.9989,295.9561,290.1263,nan,nan
194.0000,297.2137,296.4749,296.4619,296.0936,296.5378,295.9623,296.0519,290.1322,nan,nan
195.0000,296.9632,296.4810,296.4470,296.4348,296.6579,296.0616,295.9821,290.1380,nan,nan
196.0000,296.5328,296.4769,296.1913,296.6694,296.8073,296.1290,295.9557,290.1476,nan,nan
197.0000,296.8249,296.4604,296.0457,296.6072,296.2669,296.0386,296.0350,290.1560,nan,nan
198.0000,297.0518,296.4451,296.0826,296.2404,296.0385,296.1820,296.2505,290.1607,nan,nan
199.0000,297.0506,296.4373,296.6116,296.4821,295.9749,296.1082,296.5891,290.1633,nan,nan
200.0000,296.7529,296.4283,296.7154,296.6851,296.3792,296.1258,296.6810,290.1690,nan,nan
201.0000,296.2025,296.4221,296.4826,296.3523,296.5500,296.1894,296.6688,290.1747,nan,nan
202.0000,295.9326,296.4215,296.4732,296.0514,296.3845,296.1157,296.5690,290.1790,nan,nan
203.0000,296.4151,296.4261,296.6830,296.0597,296.3005,296.0592,296.4738,290.1778,nan,nan
204.0000,295.9568,296.4343,296.8788,296.2868,296.6858,295.9522,296.2529,290.1729,nan,nan
205.0000,296.2907,296.4450,296.8867,296.2758,296.7706,295.8145,296.0833,290.1666,nan,nan
206.0000,296.6765,296.4587,296.6383,296.3303,297.0620,295.9133,296.1097,290.1566,nan,nan
207.0000,296.1214,296.4714,296.3786,296.3430,297.1756,295.9962,296.1706,290.1421,nan,nan
208.0000,296.8206,296.4898,296.3518,296.3264,297.0544,295.9066,296.2761,290.1261,nan,nan
209.0000,297.0801,296.5111,296.3315,296.1985,296.8228,295.8490,296.4082,290.1130,nan,nan
210.0000,296.8741,296.5330,296.4246,296.3797,296.8520,295.9161,296.4797,290.1022,nan,nan
211.0000,297.4343,296.5553,296.5553,296.5673,296.8806,295.9745,296.3654,290.0928,nan,nan
212.0000,296.9203,296.5806,296.6259,296.5108,296.6654,296.0588,296.1942,290.0844,nan,nan
213.0000,296.7379,296.6043,296.7167,296.7580,296.5289,295.8416,296.1454,290.0817,nan,nan
214.0000,296.4422,296.6136,296.8317,296.4515,296.1332,295.6513,296.1797,290.0815,nan,nan
215.0000,296.2378,296.6041,296.8866,296.1595,295.8977,295.5137,296.1914,290.0824,nan,nan
216.0000,295.7063,296.5931,296.8281,295.8809,296.1146,295.7704,296.1704,290.0874,nan,nan
217.0000,296.0583,296.5752,296.7407,295.9414,296.3189,296.0927,296.1197,290.0956,nan,nan
218.0000,295.6699,296.5567,296.6885,295.8365,296.6313,296.1548,296.0925,290.1031,nan,nan
219.0000,295.8550,296.5334,296.6382,296.2029,296.8420,295.9040,296.0462,290.1108,nan,nan
220.0000,295.4790,296.5121,296.4482,296.2420,296.8983,295.8026,296.2557,290.1194,nan,nan
221.0000,295.9588,296.4969,296.3275,296.2472,296.8922,296.0323,296.2234,290.1249,nan,nan
222.0000,295.5724,296.4803,296.2795,296.4011,296.8574,296.2006,296.2159,290.1324,nan,nan
223.0000,295.8495,296.4633,296.2240,295.7934,296.5796,296.3420,296.4659,290.1409,nan,nan
224.0000,296.3239,296.4441,296.2715,296.1686,296.2991,296.5563,296.5848,290.1490,nan,nan
225.0000,296.0654,296.4268,296.3938,296.2608,296.0322,296.2828,296.5112,290.1519,nan,nan
226.0000,297.0187,296.4108,296.5648,296.2403,296.8652,296.2845,296.4145,290.1546,nan,nan
227.0000,297.2821,296.3946,296.7581,295.9265,297.1078,296.3229,296.3301,290.1569,nan,nan
228.0000,297.2116,296.3773,296.7254,296.3249,296.8254,296.4961,296.3664,290.1571,nan,nan
229.0000,296.3210,296.3564,296.7172,296.5855,296.7858,296.5838,296.4233,290.1548,nan,nan
230.0000,296.0106,296.3417,296.6957,296.6449,296.6913,296.4768,296.4518,290.1534,nan,nan
231.0000,296.0292,296.3357,296.5653,296.5789,296.4796,296.2932,296.5745,290.1591,nan,nan
232.0000,297.0483,296.3359,296.3280,296.7174,296.5551,296.2489,296.5489,290.1630,nan,nan
233.0000,296.3061,296.3442,296.6170,296.8964,296.9182,296.5275,296.5811,290.1704,nan,nan
234.0000,296.9236,296.3612,296.8585,296.9449,297.3339,296.8915,296.6965,290.1831,nan,nan
235.0000,296.2858,296.3922,296.7141,296.9044,297.4050,296.9350,296.7889,290.1974,nan,nan
236.0000,296.7153,296.4170,296.8435,296.6485,297.0663,296.7380,296.8720,290.2088,nan,nan
237.0000,296.8893,296.4242,296.8730,296.6940,296.9949,296.5495,296.7048,290.2164,nan,nan
238.0000,297.0667,296.4367,296.7016,296.8656,296.9339,296.5182,296.5413,290.2198,nan,nan
239.0000,297.7850,296.4249,296.5715,296.9179,296.6428,296.6321,296.4615,290.2184,nan,nan
240.0000,297.0694,296.4167,296.3863,296.8746,296.2996,296.3579,296.4248,290.2156,nan,nan
241.0000,297.0913,296.4103,296.2691,296.9552,296.2094,296.4021,296.4812,290.2126,nan,nan
242.0000,296.7842,296.3945,296.0936,297.1573,296.5102,296.6288,296.5468,290.2081,nan,nan
243.0000,296.3367,296.3820,295.8646,297.4044,296.7159,296.7554,296.7643,290.1986,nan,nan
244.0000,296.6359,296.3739,295.8529,297.0544,296.7766,297.0105,296.8219,290.1819,nan,nan
245.0000,296.2502,296.3573,296.0036,296.8777,296.8343,296.8337,296.6982,290.1614,nan,nan
246.0000,296.3529,296.3521,296.0519,296.6339,296.9327,296.5007,296.5564,290.1396,nan,nan
247.0000,296.8266,296.3275,296.0905,296.4368,296.8038,296.2349,296.5458,290.1212,nan,nan
248.0000,296.4771,296.3093,296.1396,296.3352,296.7300,296.0452,296.6336,290.1086,nan,nan
249.0000,296.2683,296.2954,296.1489,296.3674,296.7110,295.9732,296.3803,290.0996,nan,nan
250.0000,296.0975,296.2614,296.1024,296.4009,296.6594,296.0133,296.3404,290.0927,nan,nan
251.0000,296.3924,296.2374,296.1271,296.1186,296.3850,296.0646,296.3447,290.0850,nan,nan
252.0000,296.3073,296.2180,296.2132,296.0133,296.2892,296.1529,296.3358,290.0790,nan,nan
253.0000,296.6178,296.1890,296.2685,296.0660,296.2898,296.1736,296.3257,290.0788,nan,nan
254.0000,296.8315,296.1667,296.3375,296.3565,296.2733,296.2195,296.3954,290.0816,nan,nan
255.0000,296.9270,296.1491,296.3752,296.7862,296.2395,296.2108,296.4451,290.0827,nan,nan
256.0000,297.3792,296.1372,296.4038,296.6904,296.4430,296.1030,296.4695,290.0823,nan,nan
257.0000,296.7981,296.1364,296.5033,297.1631,296.5723,296.1330,296.4973,290.0837,nan,nan
258.0000,296.0804,296.1301,296.5070,297.4875,296.8439,296.1526,296.6472,290.0853,nan,nan
259.0000,296.0597,296.1326,296.4636,296.8022,296.8185,296.1433,296.7065,290.0862,nan,nan
260.0000,295.7340,296.1381,296.5686,296.8769,296.7471,295.9789,296.5903,290.0863,nan,nan
261.0000,296.0574,296.1484,296.4408,296.5037,296.6218,295.8115,296.4102,290.0857,nan,nan
262.0000,296.1928,296.1566,296.2880,296.3799,296.4961,295.7913,296.3522,290.0882,nan,nan
263.0000,296.0848,296.1670,296.0747,296.3249,296.2844,295.7984,296.1923,290.0976,nan,nan
264.0000,295.8513,296.1852,296.1006,296.5154,296.1794,295.7478,296.0927,290.1070,nan,nan
265.0000,296.7711,296.2042,296.1689,296.4375,296.1141,295.8174,296.1463,290.1197,nan,nan
266.0000,296.2801,296.2224,296.1569,296.1624,295.9586,296.3221,296.2179,290.1287,nan,nan
267.0000,295.7433,296.2530,296.0755,296.3280,295.9574,296.4367,296.2337,290.1358,nan,nan
268.0000,295.5615,296.2689,296.1534,296.3658,295.9860,296.2631,296.1353,290.1363,nan,nan
269.0000,295.9061,296.2765,296.2561,296.5896,296.1583,296.0265,296.0364,290.1317,nan,nan
270.0000,296.0881,296.2871,296.2758,296.7127,296.0872,295.9153,295.9821,290.1202,nan,nan
271.0000,296.4901,296.2920,296.2683,296.5138,296.0411,295.8443,295.9269,290.1059,nan,nan
272.0000,296.7362,296.2878,296.2777,296.3921,296.0373,295.7019,295.9421,290.0891,nan,nan
273.0000,296.1856,296.2865,296.2478,296.4081,296.0182,295.8428,296.0101,290.0771,nan,nan
274.0000,296.1156,296.2942,296.2508,296.2896,296.1130,296.0235,296.1185,290.0745,nan,nan
275.0000,296.9399,296.2927,296.3556,296.0809,296.2195,296.3555,296.2186,290.0792,nan,nan
276.0000,296.7455,296.2964,296.6385,295.9424,296.4765,296.5092,296.2849,290.0882,nan,nan
277.0000,297.1996,296.3112,296.9778,295.9537,296.6146,296.6369,296.4803,290.1014,nan,nan
278.0000,296.9977,296.3359,296.9695,296.0930,296.5721,296.4785,296.6298,290.1197,nan,nan
279.0000,296.5024,296.3389,296.8255,296.2873,296.7415,296.4225,296.8163,290.1404,nan,nan
280.0000,296.1526,296.3524,296.7596,296.3290,296.8491,296.5526,296.8471,290.1602,nan,nan
281.0000,296.4117,296.4118,296.7007,296.4147,296.8507,296.8299,296.8859,290.1791,nan,nan
282.0000,296.9760,296.5595,296.5876,296.6575,296.8496,296.9908,296.8850,290.1954,nan,nan
283.0000,296.6704,296.6805,296.3649,296.5746,296.7982,297.0669,297.0303,290.2061,nan,nan
284.0000,296.8535,296.7836,296.2427,296.5312,296.9011,296.8651,297.1640,290.2115,nan,nan
285.0000,296.9150,296.8874,296.2168,296.7910,296.9073,296.5109,297.1384,290.2149,nan,nan
286.0000,296.5868,296.9748,296.2339,296.3458,296.9802,296.3301,296.9886,290.2184,nan,nan
287.0000,296.7994,297.0485,296.3978,296.5856,297.1074,296.2641,296.7367,290.2164,nan,nan
288.0000,296.5764,297.0808,296.4412,296.5746,297.0602,296.0705,296.7236,290.2053,nan,nan
289.0000,296.4648,297.1074,296.5610,296.5231,297.0010,295.8924,296.7217,290.1904,nan,nan
290.0000,296.2719,297.1612,296.7736,296.2231,296.9631,296.1553,296.7583,290.1689,nan,nan
291.0000,296.6212,297.2010,296.7502,296.3478,296.9641,296.3419,296.6107,290.1461,nan,nan
292.0000,296.2196,297.2195,296.7424,296.3657,296.9546,296.3759,296.5367,290.1264,nan,nan
293.0000,296.2723,297.2125,296.5569,296.3226,296.9488,296.4162,296.6562,290.1105,nan,nan
294.0000,296.4519,297.2012,296.4436,296.2839,297.0210,296.3487,296.8589,290.0991,nan,nan
295.0000,296.6544,297.1932,296.5532,296.2318,297.0223,296.5012,297.0000,290.0979,nan,nan
296.0000,297.0157,297.2170,296.6797,296.4226,297.0466,296.7444,297.1902,290.1048,nan,nan
297.0000,298.0260,297.2345,296.6271,296.3718,297.0431,296.9014,297.1953,290.1129,nan,nan
298.0000,296.4891,297.2260,296.4858,296.3008,296.8985,296.8422,296.9532,290.1223,nan,nan
299.0000,296.9087,297.2173,296.4451,296.1581,296.8001,296.8472,296.6790,290.1343,nan,nan
300.0000,296.5163,297.2149,296.4484,296.0107,296.6792,296.8025,296.7462,290.1442,nan,nan
301.0000,297.8118,297.1817,296.4919,296.2634,296.5604,296.6147,296.8419,290.1503,nan,nan
302.0000,296.6179,297.1408,296.4178,296.1915,296.6210,296.3653,296.8643,290.1530,nan,nan
303.0000,297.2351,297.1064,296.5020,296.3537,296.6812,296.2741,296.8027,290.1549,nan,nan
304.0000,296.3048,297.1161,296.5146,296.2209,296.7673,296.2556,296.6983,290.1519,nan,nan
305.0000,295.9538,297.1345,296.5512,296.3128,296.7934,296.2066,296.6298,290.1434,nan,nan
306.0000,295.5406,297.1190,296.5003,296.2989,296.7958,296.2631,296.5516,290.1325,nan,nan
307.0000,295.9671,297.0993,296.4269,296.2665,296.5908,296.3213,296.5611,290.1167,nan,nan
308.0000,295.7812,297.0882,296.5879,296.2739,296.4491,296.3279,296.6710,290.1007,nan,nan
309.0000,295.9829,297.1111,296.7574,296.3427,296.2933,296.0235,296.7556,290.0892,nan,nan
310.0000,296.6795,297.1496,296.6378,296.1935,296.2171,296.0163,296.8662,290.0829,nan,nan
311.0000,296.3806,297.1931,296.3827,296.1998,296.3508,296.2825,296.9069,290.0794,nan,nan
312.0000,296.5600,297.2359,296.2234,296.1364,296.3379,296.2895,296.9470,290.0788,nan,nan
313.0000,296.6328,297.2774,296.1546,296.0553,296.5905,296.3761,296.9480,290.0812,nan,nan
314.0000,296.8431,297.3280,296.1464,296.3289,296.9981,296.4033,297.0922,290.0915,nan,nan
315.0000,296.6944,297.3863,296.1104,296.5009,297.0870,296.4991,297.0609,290.1060,nan,nan
316.0000,296.3108,297.4550,296.0894,296.7070,297.0269,296.4958,297.1386,290.1201,nan,nan
317.0000,295.9296,297.5051,296.1993,296.7111,296.9715,296.4698,297.1328,290.1345,nan,nan
318.0000,295.8141,297.5554,296.2621,297.0870,296.8176,296.6123,297.1302,290.1471,nan,nan
319.0000,296.0366,297.5976,296.4696,297.1796,296.6840,296.6572,297.3048,290.1579,nan,nan
320.0000,296.1974,297.5976,296.5899,296.9282,296.6183,296.6350,297.4247,290.1638,nan,nan
321.0000,297.2798,297.6029,296.6455,297.1045,296.7575,296.7249,297.4207,290.1675,nan,nan
322.0000,297.0835,297.6119,296.6604,297.2167,296.9847,296.6439,297.3288,290.1680,nan,nan
323.0000,296.6045,297.6180,296.6037,297.2455,297.2483,296.5670,297.2655,290.1661,nan,nan
324.0000,296.1016,297.6231,296.5161,297.2250,297.1520,296.4585,297.1145,290.1634,nan,nan
325.0000,296.1838,297.6058,296.5389,297.1062,296.9272,296.5268,296.9816,290.1637,nan,nan
326.0000,297.1628,297.5857,296.6419,297.2393,296.8047,296.6970,297.0235,290.1657,nan,nan
327.0000,296.3745,297.5874,296.7123,297.2253,296.8115,296.3070,296.9117,290.1679,nan,nan
328.0000,297.0272,297.5930,296.6503,297.1386,296.5283,296.2139,296.8741,290.1692,nan,nan
329.0000,296.8850,297.5953,296.4513,296.8846,296.2617,296.2869,296.6596,290.1713,nan,nan
330.0000,296.6436,297.5964,296.3223,297.0439,296.2000,296.5181,296.4787,290.1692,nan,nan
331.0000,296.4714,297.6018,296.4840,296.5356,296.1862,296.5472,296.3319,290.1691,nan,nan
332.0000,296.2502,297.5878,296.5518,296.3428,296.1899,296.5703,296.1995,290.1706,nan,nan
333.0000,295.9819,297.5470,296.6286,296.4235,296.3679,296.5882,296.2534,290.1712,nan,nan
334.0000,295.4698,297.5061,296.6190,296.5011,296.1995,296.4735,296.2345,290.1716,nan,nan
335.0000,295.4897,297.4660,296.4814,296.4858,295.9961,296.4591,296.2507,290.1687,nan,nan
336.0000,296.0914,297.4285,296.2823,296.5446,296.3161,296.5143,296.2141,290.1651,nan,nan
337.0000,295.9925,297.3952,296.0299,296.5403,296.4804,296.7961,296.2256,290.1594,nan,nan
338.0000,296.4245,297.3639,296.1446,296.5562,296.3300,296.8529,296.3945,290.1486,nan,nan
339.0000,296.6270,297.3344,296.1582,296.6955,296.2243,296.7806,296.7677,290.1349,nan,nan
340.0000,296.6804,297.2985,296.2919,296.7932,296.3582,296.8253,296.9660,290.1199,nan,nan
341.0000,297.4042,297.2568,296.3691,296.9340,296.4188,296.9089,297.0276,290.1059,nan,nan
342.0000,296.7050,297.2173,296.4102,297.0014,296.3555,297.0903,297.0086,290.0922,nan,nan
343.0000,296.9223,297.1782,296.4586,296.9621,296.4393,297.0777,296.9247,290.0786,nan,nan
344.0000,296.7668,297.1387,296.4572,296.6986,296.5488,297.2264,296.8763,290.0721,nan,nan
345.0000,296.6865,297.1115,296.3428,296.6743,296.4500,297.1674,296.8697,290.0680,nan,nan
346.0000,296.4130,297.1005,296.0901,296.8003,296.4738,296.6471,296.8091,290.0640,nan,nan
347.0000,296.8436,297.0901,295.8895,296.8215,296.5009,296.4677,296.7848,290.0606,nan,nan
348.0000,297.3501,297.0845,295.7871,296.7484,296.6577,296.7302,296.6701,290.0602,nan,nan
349.0000,296.6464,297.0786,295.8245,296.8810,296.9543,297.0396,296.6194,290.0612,nan,nan
350.0000,296.6332,297.0688,295.8143,296.6355,297.0137,297.1740,296.5492,290.0656,nan,nan
351.0000,296.3559,297.0613,295.7819,296.4168,296.8313,296.9285,296.4780,290.0715,nan,nan
352.0000,296.5461,297.0516,295.8970,296.3789,296.6064,296.5385,296.3510,290.0764,nan,nan
353.0000,296.6507,297.0309,295.9836,296.3224,296.6608,296.5789,296.2540,290.0778,nan,nan
354.0000,296.2668,296.9883,296.0204,296.4988,296.7286,296.4452,296.5179,290.0774,nan,nan
355.0000,296.2548,296.9446,295.8889,296.4946,296.9653,296.2754,296.7309,290.0774,nan,nan
356.0000,296.4594,296.9030,295.7680,296.6277,297.0687,296.2687,296.9247,290.0779,nan,nan
357.0000,296.7478,296.8699,296.0558,296.6017,297.0967,296.3801,296.9575,290.0812,nan,nan
358.0000,297.3516,296.8341,296.4071,296.7378,297.3059,296.7129,296.9767,290.0879,nan,nan
359.0000,296.3999,296.8309,296.5771,297.0133,297.2452,296.6039,297.0471,290.0941,nan,nan
360.0000,297.2311,296.8556,296.3596,296.9468,297.1099,296.3625,296.9434,290.0990,nan,nan
361.0000,296.1352,296.9240,296.2775,296.4823,297.0344,296.3548,296.9424,290.1009,nan,nan
362.0000,296.0441,297.0049,296.1271,296.0395,297.0439,296.2343,297.0128,290.0989,nan,nan
363.0000,296.0442,297.0632,295.9639,296.3677,297.0546,296.0835,297.0378,290.0945,nan,nan
364.0000,296.5021,297.1294,296.0811,296.3436,296.9651,296.0305,296.9752,290.0896,nan,nan


==> figures/appendix/temporal_reconstruction/tropical_strat.csv <==
day,ground_truth,NW5,NW10,NW15,NW17,NW19,NW20,NW25,NW35,NW45
0.0000,219.7651,220.3181,220.1620,220.2212,220.6884,219.9953,220.3686,222.4451,nan,nan
1.0000,220.3273,220.1889,220.0275,220.0026,220.5406,219.7290,220.1626,222.4447,nan,nan
2.0000,219.0284,220.0587,219.9401,219.7911,220.2379,219.5330,220.0673,222.4442,nan,nan
3.0000,219.3783,219.9412,219.9227,219.7984,219.9667,219.5933,220.0368,222.4438,nan,nan
4.0000,219.3988,219.8228,219.8862,219.9398,219.8983,219.7668,220.0442,222.4433,nan,nan
5.0000,219.5782,219.6972,219.8686,219.8687,219.9735,219.7566,220.0305,222.4428,nan,nan
6.0000,219.3287,219.5646,219.8149,219.9369,220.2994,219.7807,219.9539,222.4423,nan,nan
7.0000,220.3869,219.4318,219.7565,219.8596,220.4401,219.8070,219.6308,222.4422,nan,nan
8.0000,220.2718,219.3025,219.7092,219.6282,220.1393,219.7240,219.6000,222.4421,nan,nan
9.0000,218.4487,219.1869,219.5670,219.3282,219.7137,219.4940,219.5966,222.4421,nan,nan
10.0000,219.3091,219.0810,219.4040,219.1092,219.3975,219.2981,219.5539,222.4422,nan,nan
11.0000,218.2273,218.9915,219.2250,218.9083,219.1721,218.8661,219.4489,222.4425,nan,nan
12.0000,218.1097,218.9130,219.0294,218.6280,219.0854,218.7122,219.2292,222.4427,nan,nan
13.0000,218.6802,218.8553,218.8465,218.4842,219.1575,218.7647,219.1685,222.4429,nan,nan
14.0000,218.0235,218.8093,218.7525,218.7574,219.2987,218.8020,219.2816,222.4433,nan,nan
15.0000,219.0399,218.7897,218.6466,219.0558,219.3386,218.9755,219.3562,222.4436,nan,nan
16.0000,220.0975,218.8051,218.6251,219.2172,219.3530,219.2714,219.3011,222.4437,nan,nan
17.0000,219.7807,218.8343,218.6865,219.1040,219.4203,219.4420,219.1118,222.4439,nan,nan
18.0000,219.0633,218.8790,218.6886,218.9988,219.4422,219.3234,219.0229,222.4440,nan,nan
19.0000,218.7915,218.9319,218.6729,218.8746,219.6667,219.1916,218.9753,222.4442,nan,nan
20.0000,219.9157,218.9898,218.6528,218.8811,219.5369,219.0163,219.0015,222.4446,nan,nan
21.0000,218.7668,219.0515,218.7687,219.0209,219.2504,218.7260,219.0441,222.4449,nan,nan
22.0000,219.1637,219.1282,218.9958,219.1386,219.2081,218.7297,219.0928,222.4455,nan,nan
23.0000,218.5015,219.2059,219.2724,219.2793,219.3393,218.9011,219.1823,222.4462,nan,nan
24.0000,219.3124,219.2737,219.4487,219.3141,219.3132,218.9873,219.3373,222.4469,nan,nan
25.0000,219.2657,219.3385,219.5244,219.2726,219.2791,219.0113,219.4536,222.4476,nan,nan
26.0000,218.1910,219.4062,219.5385,219.3096,219.3409,219.0839,219.5817,222.4483,nan,nan
27.0000,219.2425,219.4770,219.5970,219.4150,219.4733,219.1075,219.6896,222.4490,nan,nan
28.0000,219.1035,219.5418,219.7817,219.5057,219.5273,219.3470,219.7442,222.4495,nan,nan
29.0000,220.4303,219.6037,219.8879,219.5500,219.5878,219.5085,219.7786,222.4498,nan,nan
30.0000,219.0109,219.6540,219.9617,219.6096,219.6916,219.6316,219.8015,222.4500,nan,nan
31.0000,218.8906,219.6943,219.9917,219.8088,219.8449,219.7885,219.8640,222.4499,nan,nan
32.0000,220.3003,219.7341,220.0026,219.9805,220.0459,219.9221,219.8663,222.4497,nan,nan
33.0000,219.8174,219.7760,220.0183,219.9436,220.1374,219.9390,219.8915,222.4493,nan,nan
34.0000,219.6633,219.8242,219.9866,219.9479,220.1688,219.9860,219.9082,222.4490,nan,nan
35.0000,219.8743,219.8767,220.0361,220.0448,220.3910,220.0904,219.9473,222.4485,nan,nan
36.0000,220.0648,219.9026,220.0976,220.2207,220.6138,220.2461,220.0821,222.4482,nan,nan
37.0000,220.2069,219.9284,220.1474,220.4526,220.7815,220.4789,220.2631,222.4482,nan,nan
38.0000,220.6226,219.9542,220.1929,220.6292,220.9122,220.7019,220.4127,222.4481,nan,nan
39.0000,220.4667,219.9773,220.3058,220.6996,220.8556,220.7079,220.4719,222.4480,nan,nan
40.0000,220.1780,219.9942,220.3801,220.5837,220.6809,220.5893,220.5047,222.4478,nan,nan
41.0000,219.5383,219.9947,220.4364,220.5270,220.5177,220.4687,220.5621,222.4477,nan,nan
42.0000,219.8691,220.0142,220.5353,220.5573,220.5087,220.5135,220.5704,222.4478,nan,nan
43.0000,219.7277,220.0291,220.5921,220.4727,220.5383,220.4213,220.5211,222.4480,nan,nan
44.0000,220.4262,220.0428,220.5042,220.4372,220.5094,220.3000,220.5400,222.4483,nan,nan
45.0000,219.5775,220.0559,220.4167,220.4399,220.3694,220.1659,220.4996,222.4486,nan,nan
46.0000,220.0160,220.0692,220.3265,220.3195,220.1727,219.9275,220.3989,222.4485,nan,nan
47.0000,221.0190,220.0831,220.2916,220.1520,220.1338,219.7242,220.2559,222.4482,nan,nan
48.0000,219.6153,220.0970,220.3354,220.0819,220.2013,219.9525,220.1939,222.4476,nan,nan
49.0000,219.7820,220.1116,220.3073,220.1075,220.2060,220.0921,220.1205,222.4468,nan,nan
50.0000,220.2074,220.1247,220.2954,220.1877,220.2207,220.0600,220.0178,222.4458,nan,nan
51.0000,219.9780,220.1370,220.2673,220.1543,220.2446,219.8718,219.9569,222.4449,nan,nan
52.0000,220.2347,220.1505,220.2216,220.1250,220.3322,219.7907,219.9178,222.4442,nan,nan
53.0000,219.7229,220.1632,220.2198,220.0888,220.3467,219.9480,219.9736,222.4435,nan,nan
54.0000,220.5543,220.1745,220.2334,220.1943,220.3829,220.2124,220.0780,222.4428,nan,nan
55.0000,220.2797,220.1863,220.2628,220.4389,220.4666,220.3512,220.2488,222.4423,nan,nan
56.0000,221.0304,220.1992,220.3002,220.8063,220.5226,220.5536,220.3916,222.4420,nan,nan
57.0000,220.7903,220.2121,220.3692,220.8765,220.5805,220.6626,220.4670,222.4419,nan,nan
58.0000,220.0435,220.2261,220.4268,220.6844,220.6380,220.7924,220.4792,222.4421,nan,nan
59.0000,220.0676,220.2406,220.3523,220.5573,220.6507,220.5473,220.4304,222.4424,nan,nan
60.0000,220.3909,220.2555,220.2982,220.5387,220.5565,220.4016,220.4187,222.4430,nan,nan
61.0000,219.4186,220.2696,220.3021,220.4385,220.3365,220.4992,220.4411,222.4437,nan,nan
62.0000,220.3548,220.2822,220.3544,220.2656,220.2215,220.4184,220.4506,222.4445,nan,nan
63.0000,219.7097,220.3019,220.2972,220.2429,220.2236,220.4465,220.4993,222.4453,nan,nan
64.0000,220.5864,220.3209,220.2039,220.2773,220.3247,220.3035,220.4765,222.4459,nan,nan
65.0000,220.2302,220.3341,220.1415,220.2574,220.3668,220.3991,220.5119,222.4464,nan,nan
66.0000,220.4864,220.3439,220.1054,220.2404,220.3505,220.4488,220.5253,222.4466,nan,nan
67.0000,220.7555,220.3532,220.1326,220.2904,220.3551,220.4593,220.4335,222.4467,nan,nan
68.0000,220.0336,220.3625,220.1506,220.2342,220.4127,220.2340,220.3226,222.4465,nan,nan
69.0000,219.8235,220.3701,220.2572,220.0824,220.4219,220.0369,220.2908,222.4463,nan,nan
70.0000,219.2451,220.3760,220.2935,220.1374,220.3986,219.9881,220.2955,222.4459,nan,nan
71.0000,219.8169,220.3865,220.3330,220.1366,220.4151,220.0938,220.3342,222.4453,nan,nan
72.0000,219.7582,220.4048,220.4149,220.1239,220.3898,220.2623,220.4379,222.4448,nan,nan
73.0000,220.0372,220.4206,220.5642,220.2939,220.4518,220.4179,220.5181,222.4444,nan,nan
74.0000,220.7957,220.4359,220.6786,220.5181,220.5940,220.6623,220.6195,222.4441,nan,nan
75.0000,219.7735,220.4499,220.7784,220.6690,220.7619,220.8228,220.7187,222.4438,nan,nan
76.0000,221.0646,220.4645,220.9552,220.8985,220.9532,220.9699,220.8282,222.4437,nan,nan
77.0000,221.4120,220.4860,221.1351,221.1168,221.1916,221.0110,220.9002,222.4435,nan,nan
78.0000,220.9761,220.5118,221.2802,221.2139,221.3633,221.1922,220.8861,222.4434,nan,nan
79.0000,221.0728,220.5312,221.3744,221.3256,221.4354,221.3730,220.8702,222.4433,nan,nan
80.0000,221.5724,220.5455,221.3643,221.3673,221.4392,221.3153,220.8575,222.4432,nan,nan
81.0000,221.5902,220.5635,221.1989,221.2520,221.3631,221.0174,220.7632,222.4432,nan,nan
82.0000,221.5648,220.5775,221.0434,220.9827,221.2800,220.9260,220.6311,222.4435,nan,nan
83.0000,220.6326,220.5911,220.8629,220.6650,221.1867,220.8930,220.4887,222.4438,nan,nan
84.0000,220.3088,220.6104,220.8027,220.7163,221.0865,220.6820,220.4645,222.4442,nan,nan
85.0000,220.3436,220.6285,220.8076,220.7878,220.9855,220.6099,220.5137,222.4446,nan,nan
86.0000,221.0046,220.6340,220.7611,220.8339,220.9204,220.6579,220.5770,222.4448,nan,nan
87.0000,221.5258,220.6316,220.6976,220.7916,220.8359,220.7795,220.5632,222.4449,nan,nan
88.0000,220.3564,220.6306,220.6626,220.7346,220.6588,220.8075,220.5560,222.4453,nan,nan
89.0000,220.3665,220.6304,220.6720,220.4736,220.4426,220.7086,220.4994,222.4458,nan,nan
90.0000,219.3629,220.6349,220.6978,220.3163,220.4594,220.5163,220.4837,222.4464,nan,nan
91.0000,220.2373,220.6381,220.7249,220.3472,220.6673,220.5061,220.5722,222.4469,nan,nan
92.0000,220.8382,220.6437,220.7637,220.5527,220.7630,220.7041,220.7658,222.4474,nan,nan
93.0000,220.7722,220.6559,220.8249,220.9073,220.9381,220.8997,220.9317,222.4477,nan,nan
94.0000,221.7554,220.6675,220.9059,221.1949,221.0936,220.9237,221.1015,222.4477,nan,nan
95.0000,221.5860,220.6761,220.9842,221.1714,221.2318,221.1221,221.1985,222.4475,nan,nan
96.0000,220.9269,220.6938,221.0504,221.1217,221.2288,221.2195,221.2523,222.4471,nan,nan
97.0000,221.5874,220.7125,221.0758,221.0606,221.2149,221.2503,221.2564,222.4465,nan,nan
98.0000,220.6977,220.7329,221.0826,221.0304,221.2522,221.1981,221.2293,222.4458,nan,nan
99.0000,220.5729,220.7544,221.0944,221.0147,221.2615,221.1656,221.1720,222.4450,nan,nan
100.0000,220.5100,220.7740,221.0991,221.0480,221.2914,221.2629,221.0876,222.4442,nan,nan
101.0000,221.6536,220.7911,221.1208,221.0952,221.3430,221.1989,221.0045,222.4435,nan,nan
102.0000,221.2407,220.8141,221.1670,221.1065,221.4048,221.1579,221.0101,222.4428,nan,nan
103.0000,221.6623,220.8382,221.2229,221.1063,221.4784,221.0625,221.0283,222.4424,nan,nan
104.0000,219.6109,220.8629,221.2090,221.2027,221.5087,220.9952,221.0747,222.4422,nan,nan
105.0000,221.5401,220.8821,221.2143,221.4129,221.5749,221.0592,221.0859,222.4424,nan,nan
106.0000,222.1381,220.8993,221.2551,221.4560,221.6365,221.1663,221.1038,222.4428,nan,nan
107.0000,221.3692,220.9032,221.2957,221.3751,221.6271,221.2824,221.1074,222.4435,nan,nan
108.0000,220.3912,220.9036,221.2611,221.0728,221.4319,221.3454,221.1000,222.4443,nan,nan
109.0000,219.7935,220.9026,221.2374,220.8741,221.2717,221.2448,221.1020,222.4451,nan,nan
110.0000,220.4406,220.9008,221.2129,221.1754,221.2457,221.3250,221.1076,222.4457,nan,nan
111.0000,220.5746,220.8974,221.2191,221.2571,221.3211,221.3066,221.1834,222.4461,nan,nan
112.0000,221.4031,220.8964,221.2309,221.2946,221.4472,221.2232,221.2932,222.4464,nan,nan
113.0000,221.3056,220.8958,221.2428,221.2301,221.3936,221.1621,221.3353,222.4465,nan,nan
114.0000,221.3417,220.8917,221.2480,221.1478,221.3608,221.0502,221.3158,222.4463,nan,nan
115.0000,221.6515,220.8857,221.2279,221.3469,221.3803,221.0280,221.2793,222.4460,nan,nan
116.0000,221.0181,220.8804,221.1773,221.5265,221.3672,221.0789,221.2173,222.4457,nan,nan
117.0000,220.8880,220.8785,221.1085,221.4650,221.4219,221.1871,221.2175,222.4452,nan,nan
118.0000,220.6133,220.8789,221.0583,221.4081,221.3931,221.2705,221.2512,222.4447,nan,nan
119.0000,221.2199,220.8795,221.0291,221.3712,221.3451,221.2204,221.2327,222.4440,nan,nan
120.0000,221.3636,220.8846,221.0184,221.2195,221.2052,221.0722,221.1407,222.4433,nan,nan
121.0000,220.9474,220.8904,221.0067,221.0122,221.0942,220.9241,220.9761,222.4426,nan,nan
122.0000,220.4727,220.8955,221.0107,220.9229,221.0184,220.7081,220.8748,222.4422,nan,nan
123.0000,220.2746,220.9013,221.0202,220.8649,220.9209,220.6345,220.7998,222.4423,nan,nan
124.0000,219.6029,220.8998,221.0132,220.8401,220.8948,220.6331,220.7594,222.4429,nan,nan
125.0000,220.4688,220.8945,220.9994,220.7865,220.8809,220.6137,220.7669,222.4438,nan,nan
126.0000,219.8759,220.8835,220.9853,220.7860,220.9197,220.6095,220.8134,222.4449,nan,nan
127.0000,220.6733,220.8717,221.0042,221.0116,220.9379,220.8544,220.8631,222.4460,nan,nan
128.0000,220.9813,220.8619,221.0496,221.2261,221.0334,221.1810,220.9809,222.4472,nan,nan
129.0000,222.5766,220.8482,221.1369,221.2898,221.1020,221.2697,221.1183,222.4483,nan,nan
130.0000,220.3604,220.8367,221.1882,221.4348,221.1405,221.3349,221.2216,222.4492,nan,nan
131.0000,221.2345,220.8248,221.1868,221.4294,221.1203,221.3595,221.2572,222.4498,nan,nan
132.0000,220.8896,220.8133,221.1519,221.3246,221.0846,221.2556,221.2743,222.4500,nan,nan
133.0000,221.2897,220.8029,221.1570,221.1330,221.0660,221.1882,221.2349,222.4499,nan,nan
134.0000,221.6390,220.7943,221.1823,221.0863,221.1028,221.2416,221.1720,222.4495,nan,nan
135.0000,220.9713,220.7781,221.1619,221.1857,221.0177,221.3103,221.0928,222.4488,nan,nan
136.0000,220.9332,220.7550,221.1660,221.0887,220.9524,221.2892,221.0166,222.4479,nan,nan
137.0000,221.0076,220.7359,221.1537,220.8854,220.9353,221.2119,220.9518,222.4469,nan,nan
138.0000,220.4052,220.7127,221.1406,220.7052,220.9687,221.0242,220.8280,222.4459,nan,nan
139.0000,220.4725,220.6916,221.1161,220.6212,220.9796,220.8973,220.7378,222.4450,nan,nan
140.0000,220.7671,220.6686,221.0551,220.7144,220.9726,220.9088,220.7081,222.4444,nan,nan
141.0000,220.4261,220.6432,221.0056,220.7746,220.9748,220.9645,220.6721,222.4439,nan,nan
142.0000,221.2194,220.6150,220.9503,220.7356,220.9510,221.0294,220.6369,222.4436,nan,nan
143.0000,220.4838,220.5905,220.9040,220.6935,220.9427,220.9754,220.5902,222.4436,nan,nan
144.0000,219.6990,220.5672,220.8585,220.6882,220.9451,220.8629,220.5619,222.4436,nan,nan
145.0000,220.2358,220.5479,220.8440,220.6783,220.7906,220.7668,220.5582,222.4438,nan,nan
146.0000,220.1461,220.5312,220.7929,220.6370,220.6445,220.8430,220.5532,222.4443,nan,nan
147.0000,220.3052,220.5212,220.7273,220.7502,220.5405,220.9511,220.5511,222.4448,nan,nan
148.0000,220.2966,220.5132,220.7310,220.6613,220.5940,220.9612,220.5742,222.4453,nan,nan
149.0000,219.9174,220.5069,220.7271,220.6251,220.6242,220.9663,220.6413,222.4458,nan,nan
150.0000,220.1776,220.5042,220.7278,220.6213,220.6530,220.9548,220.6876,222.4463,nan,nan
151.0000,220.1042,220.5053,220.7791,220.6761,220.6848,220.9807,220.7135,222.4466,nan,nan
152.0000,220.4696,220.5095,220.8298,220.7558,220.7451,220.9476,220.7649,222.4470,nan,nan
153.0000,220.9013,220.5135,220.8621,220.7991,220.8103,220.9520,220.8732,222.4472,nan,nan
154.0000,220.8957,220.5197,220.8780,220.8759,220.9134,221.0287,220.9882,222.4472,nan,nan
155.0000,220.6461,220.5259,220.8782,220.9626,221.0400,221.0074,221.0477,222.4474,nan,nan
156.0000,220.4623,220.5292,220.8647,221.0189,221.1067,220.9624,221.0247,222.4477,nan,nan
157.0000,220.6855,220.5316,220.8807,220.9759,221.0031,220.8694,220.9044,222.4480,nan,nan
158.0000,219.9097,220.5359,220.8438,220.8815,220.5633,220.7734,220.8106,222.4484,nan,nan
159.0000,220.2952,220.5362,220.7504,220.4582,220.2739,220.2741,220.6625,222.4486,nan,nan
160.0000,219.1916,220.5356,220.6745,220.2766,220.3845,220.2924,220.5711,222.4486,nan,nan
161.0000,219.7233,220.5356,220.6252,220.2536,220.4152,220.4807,220.5167,222.4485,nan,nan
162.0000,219.6573,220.5399,220.6174,220.3623,220.3964,220.5557,220.5013,222.4482,nan,nan
163.0000,219.9715,220.5441,220.6575,220.5027,220.3936,220.6027,220.4843,222.4478,nan,nan
164.0000,220.5774,220.5492,220.6402,220.6079,220.3537,220.5446,220.4883,222.4473,nan,nan
165.0000,219.8655,220.5566,220.6426,220.6488,220.3854,220.5258,220.5176,222.4468,nan,nan
166.0000,220.6705,220.5675,220.6264,220.6400,220.3872,220.5004,220.5813,222.4466,nan,nan
167.0000,220.5738,220.5792,220.6442,220.7046,220.4848,220.5593,220.6289,222.4465,nan,nan
168.0000,220.5787,220.5915,220.6482,220.7717,220.4859,220.6033,220.6732,222.4462,nan,nan
169.0000,221.0292,220.6026,220.6608,220.7993,220.4800,220.6905,220.7268,222.4459,nan,nan
170.0000,220.4615,220.6104,220.6767,220.7134,220.5546,220.8655,220.8081,222.4455,nan,nan
171.0000,220.3243,220.6173,220.6559,220.8412,220.6918,221.0668,220.8654,222.4450,nan,nan
172.0000,220.6871,220.6232,220.6420,220.9732,220.8066,221.1128,220.8701,222.4446,nan,nan
173.0000,220.3954,220.6283,220.6561,220.8127,220.8884,221.0187,220.8969,222.4443,nan,nan
174.0000,220.6132,220.6333,220.6782,220.6785,220.8679,220.8635,220.8941,222.4442,nan,nan
175.0000,220.6357,220.6356,220.6744,220.6018,220.7351,220.7838,220.9147,222.4441,nan,nan
176.0000,219.8477,220.6375,220.6677,220.5639,220.5882,220.7677,220.7895,222.4442,nan,nan
177.0000,220.7507,220.6396,220.6572,220.6926,220.5393,220.7754,220.6556,222.4442,nan,nan
178.0000,220.3676,220.6437,220.6696,220.7087,220.6263,220.8026,220.6635,222.4442,nan,nan
179.0000,219.8194,220.6463,220.6885,220.6612,220.6724,220.8269,220.6763,222.4443,nan,nan
180.0000,220.0111,220.6475,220.7194,220.6090,220.6515,220.8977,220.5758,222.4448,nan,nan
181.0000,219.4357,220.6492,220.7572,220.6128,220.7437,220.8531,220.5862,222.4455,nan,nan
182.0000,220.9587,220.6503,220.7657,220.7359,220.7924,220.7393,220.7902,222.4463,nan,nan
183.0000,220.3753,220.6502,220.8310,220.8225,220.8346,220.8448,220.9398,222.4470,nan,nan
184.0000,221.4405,220.6494,220.8603,220.9329,220.9863,220.9641,220.9759,222.4476,nan,nan
185.0000,220.9034,220.6483,220.8776,221.0388,221.0509,221.0344,221.0080,222.4481,nan,nan
186.0000,220.3029,220.6465,220.9436,221.1497,221.0724,221.1510,221.1013,222.4486,nan,nan
187.0000,221.0258,220.6431,221.0248,221.1788,221.0382,221.1062,221.2149,222.4490,nan,nan
188.0000,221.7438,220.6375,221.0900,221.0447,221.0023,221.0619,221.1651,222.4491,nan,nan
189.0000,221.8145,220.6302,221.1735,220.9458,221.1325,221.1161,221.0898,222.4490,nan,nan
190.0000,221.4185,220.6244,221.2271,220.8636,221.2366,221.1958,221.0076,222.4487,nan,nan
191.0000,221.0460,220.6202,221.2326,220.9756,221.2657,221.2870,220.9685,222.4481,nan,nan
192.0000,220.5510,220.6185,221.1545,221.0772,221.2824,221.3143,220.9808,222.4472,nan,nan
193.0000,221.1567,220.6172,221.0293,221.1991,221.2405,221.2464,220.9980,222.4464,nan,nan
194.0000,221.0206,220.6158,220.9230,221.1615,221.1506,221.1676,220.9913,222.4455,nan,nan
195.0000,220.1688,220.6161,220.7519,221.0851,221.1995,221.0503,220.9509,222.4448,nan,nan
196.0000,220.1697,220.6192,220.5983,220.9530,221.1776,220.9789,220.9342,222.4444,nan,nan
197.0000,219.6025,220.6256,220.7286,220.8144,221.1251,220.9400,220.8705,222.4442,nan,nan
198.0000,220.8804,220.6308,220.8039,220.7394,221.0264,220.9828,220.7610,222.4442,nan,nan
199.0000,219.8022,220.6349,220.6901,220.6543,221.0219,220.9440,220.7304,222.4444,nan,nan
200.0000,219.9260,220.6378,220.7441,220.6239,221.0509,220.8735,220.6987,222.4446,nan,nan
201.0000,220.3590,220.6401,220.6088,220.6660,220.9377,220.9265,220.6117,222.4449,nan,nan
202.0000,220.9309,220.6419,220.5820,220.7128,220.7254,220.8755,220.6271,222.4452,nan,nan
203.0000,220.7372,220.6439,220.6134,220.7340,220.6808,220.8992,220.7165,222.4456,nan,nan
204.0000,220.5270,220.6472,220.6911,220.8629,220.7952,220.9064,220.8004,222.4460,nan,nan
205.0000,220.8085,220.6516,220.8124,221.0332,220.8942,220.8731,220.8255,222.4463,nan,nan
206.0000,221.5018,220.6564,220.8833,221.0138,220.9108,220.9684,220.8527,222.4466,nan,nan
207.0000,221.3404,220.6668,220.8717,220.9045,220.8579,221.0080,220.8412,222.4468,nan,nan
208.0000,220.1442,220.6793,220.9137,220.7309,220.8542,220.9766,220.8729,222.4467,nan,nan
209.0000,220.1960,220.6923,220.9360,220.6488,220.9978,220.9319,220.8571,222.4462,nan,nan
210.0000,220.0598,220.7046,220.9614,220.6496,221.0228,220.8059,220.8121,222.4457,nan,nan
211.0000,219.6220,220.7169,220.9426,220.7500,220.9456,220.7600,220.7586,222.4454,nan,nan
212.0000,219.7074,220.7293,220.8792,220.9488,220.8649,220.7188,220.7349,222.4452,nan,nan
213.0000,220.0056,220.7453,220.8274,220.9861,220.8165,220.7099,220.7408,222.4450,nan,nan
214.0000,220.0700,220.7666,220.7735,220.8466,220.7935,220.6855,220.7342,222.4448,nan,nan
215.0000,220.3395,220.7936,220.7404,220.6717,220.6779,220.6440,220.7168,222.4446,nan,nan
216.0000,219.7263,220.8200,220.7250,220.6130,220.6051,220.6863,220.6618,222.4444,nan,nan
217.0000,220.0433,220.8482,220.7143,220.6126,220.6097,220.7880,220.6301,222.4444,nan,nan
218.0000,219.9047,220.8738,220.7198,220.8141,220.6936,220.7792,220.6394,222.4442,nan,nan
219.0000,219.6430,220.8962,220.7677,220.6734,220.7636,220.7517,220.6983,222.4439,nan,nan
220.0000,219.6717,220.9176,220.8449,220.8705,220.8957,220.8284,220.7658,222.4434,nan,nan
221.0000,220.9131,220.9390,220.9073,221.3082,221.1801,221.0132,220.9391,222.4429,nan,nan
222.0000,221.7424,220.9596,220.9398,221.3945,221.4010,221.1529,221.0950,222.4426,nan,nan
223.0000,221.3447,220.9773,220.9914,221.2857,221.5216,221.2484,221.2196,222.4425,nan,nan
224.0000,221.3705,220.9927,221.0990,221.2473,221.7457,221.1953,221.2647,222.4426,nan,nan
225.0000,221.2603,221.0064,221.1870,221.2675,221.6162,221.1393,221.1787,222.4428,nan,nan
226.0000,220.8367,221.0202,221.2409,221.4499,221.5506,221.2974,221.2003,222.4431,nan,nan
227.0000,221.5670,221.0360,221.2764,221.5786,221.7855,221.3081,221.2620,222.4435,nan,nan
228.0000,220.7732,221.0522,221.3882,221.5758,222.0496,221.4768,221.3039,222.4442,nan,nan
229.0000,221.3849,221.0663,221.4737,221.6206,222.0857,221.5658,221.4089,222.4450,nan,nan
230.0000,220.1860,221.0804,221.5454,221.5507,221.8840,221.6568,221.4158,222.4460,nan,nan
231.0000,221.9316,221.0917,221.5757,221.4184,221.7117,221.5266,221.4001,222.4470,nan,nan
232.0000,221.6470,221.1036,221.5447,221.3188,221.6012,221.3185,221.3915,222.4479,nan,nan
233.0000,221.6957,221.1114,221.5201,221.2601,221.4820,221.2268,221.3543,222.4485,nan,nan
234.0000,219.8878,221.1160,221.4322,221.1838,221.3787,221.2799,221.3077,222.4489,nan,nan
235.0000,220.4230,221.1223,221.3543,221.0998,221.3152,221.1785,221.2691,222.4490,nan,nan
236.0000,220.1954,221.1300,221.3999,221.0963,221.3827,221.1609,221.1927,222.4487,nan,nan
237.0000,220.0727,221.1353,221.4737,221.1716,221.5059,221.2242,221.1685,222.4481,nan,nan
238.0000,221.3162,221.1373,221.4888,221.3084,221.6240,221.2314,221.1165,222.4473,nan,nan
239.0000,220.6821,221.1454,221.4367,221.3508,221.6209,221.3720,221.2188,222.4462,nan,nan
240.0000,221.0946,221.1483,221.3873,221.2883,221.6075,221.4635,221.2531,222.4452,nan,nan
241.0000,220.7477,221.1504,221.3316,221.2535,221.5567,221.3803,221.2073,222.4443,nan,nan
242.0000,221.5103,221.1583,221.3048,221.1448,221.4063,221.1787,221.1503,222.4438,nan,nan
243.0000,220.8383,221.1655,221.2880,221.0721,221.3715,221.1872,221.0717,222.4436,nan,nan
244.0000,221.0302,221.1712,221.3130,221.1731,221.3513,221.2408,221.0229,222.4440,nan,nan
245.0000,221.4680,221.1729,221.2864,221.2084,221.3164,221.3075,220.9862,222.4447,nan,nan
246.0000,220.1314,221.1797,221.2816,221.2658,221.2803,221.3651,221.0133,222.4457,nan,nan
247.0000,220.3744,221.1905,221.2793,221.2360,221.2735,221.2290,221.0283,222.4469,nan,nan
248.0000,219.8924,221.2026,221.2564,221.1419,221.2664,221.1438,221.0077,222.4484,nan,nan
249.0000,220.2485,221.2152,221.1984,221.1235,221.2388,221.1442,220.9626,222.4499,nan,nan
250.0000,220.8950,221.2280,221.1204,221.1524,221.2527,221.0408,220.9824,222.4509,nan,nan
251.0000,220.5639,221.2371,221.0667,221.0979,221.2502,220.9043,221.0737,222.4516,nan,nan
252.0000,219.9267,221.2448,221.0249,221.0596,221.2189,220.9185,221.0304,222.4518,nan,nan
253.0000,220.2926,221.2522,221.0180,221.0264,221.1466,220.9720,220.8875,222.4516,nan,nan
254.0000,220.3907,221.2618,221.0061,220.9605,221.0857,221.0169,220.7944,222.4510,nan,nan
255.0000,220.2895,221.2715,220.9981,220.9325,220.9874,221.0195,220.6803,222.4499,nan,nan
256.0000,220.6933,221.2794,220.9983,220.8774,220.9190,221.0504,220.6996,222.4483,nan,nan
257.0000,220.9666,221.2849,221.0379,220.9952,220.9980,221.0936,220.7049,222.4467,nan,nan
258.0000,221.2333,221.2897,221.1345,220.9746,221.1324,221.1359,220.7616,222.4451,nan,nan
259.0000,221.2341,221.2947,221.1714,221.1024,221.1742,220.9861,220.8678,222.4437,nan,nan
260.0000,221.0717,221.2980,221.1951,221.3046,221.2451,221.1245,220.9885,222.4426,nan,nan
261.0000,221.5884,221.3007,221.2548,221.4236,221.4246,221.5004,221.0792,222.4416,nan,nan
262.0000,221.3783,221.3029,221.3119,221.5507,221.5035,221.7033,221.1813,222.4411,nan,nan
263.0000,221.2929,221.3062,221.3853,221.5686,221.5538,221.7570,221.2836,222.4410,nan,nan
264.0000,220.3427,221.3086,221.4848,221.4646,221.5710,221.7554,221.4132,222.4413,nan,nan
265.0000,220.6955,221.3097,221.5301,221.5057,221.6025,221.6888,221.5163,222.4421,nan,nan
266.0000,220.9007,221.3089,221.5535,221.5752,221.6160,221.5054,221.5445,222.4431,nan,nan
267.0000,221.9766,221.3052,221.5613,221.6114,221.6052,221.4439,221.5459,222.4439,nan,nan
268.0000,220.9730,221.2946,221.5281,221.4924,221.5656,221.3580,221.5018,222.4446,nan,nan
269.0000,220.7876,221.2788,221.4700,221.4341,221.5047,221.3950,221.4722,222.4451,nan,nan
270.0000,220.7886,221.2628,221.4029,221.4049,221.5068,221.4641,221.4038,222.4454,nan,nan
271.0000,220.8569,221.2443,221.3200,221.4881,221.5287,221.5475,221.3338,222.4455,nan,nan
272.0000,221.1189,221.2208,221.2822,221.5468,221.5271,221.6430,221.2434,222.4454,nan,nan
273.0000,221.6405,221.1928,221.3455,221.5803,221.4963,221.7674,221.1571,222.4453,nan,nan
274.0000,221.1834,221.1621,221.3940,221.5437,221.4030,221.7816,221.0570,222.4451,nan,nan
275.0000,220.4886,221.1151,221.3528,221.4411,221.3083,221.6920,220.9694,222.4447,nan,nan
276.0000,221.5153,221.0550,221.3185,221.3343,221.3201,221.3864,220.9043,222.4444,nan,nan
277.0000,221.0095,220.9904,221.2975,221.2881,221.2687,221.2143,220.9489,222.4439,nan,nan
278.0000,221.1445,220.9254,221.2083,221.2028,221.1563,221.0292,220.9536,222.4434,nan,nan
279.0000,220.3232,220.8950,221.1332,221.1633,221.0794,220.9549,221.0192,222.4428,nan,nan
280.0000,220.9942,220.8793,221.1215,221.0682,221.0230,220.9353,221.1008,222.4424,nan,nan
281.0000,220.2608,220.8675,221.0637,220.9961,221.0549,220.9457,221.1477,222.4423,nan,nan
282.0000,220.8822,220.8722,221.0666,220.9971,221.0573,220.9777,221.1794,222.4423,nan,nan
283.0000,220.1713,220.8827,221.1053,221.0089,221.1474,220.9235,221.1430,222.4423,nan,nan
284.0000,220.7975,220.8868,221.1091,220.9688,221.2719,221.0097,221.1159,222.4424,nan,nan
285.0000,220.6618,220.8816,221.1318,221.2984,221.3933,221.0287,221.0963,222.4424,nan,nan
286.0000,221.7831,220.8712,221.1090,221.6403,221.4934,221.0638,221.0719,222.4426,nan,nan
287.0000,221.2303,220.8631,221.0944,221.3748,221.2362,220.9311,221.0264,222.4430,nan,nan
288.0000,220.8294,220.8563,221.0728,221.1382,221.0826,220.6582,220.9599,222.4434,nan,nan
289.0000,219.8690,220.8513,221.0432,221.0658,221.0105,220.5652,220.7883,222.4440,nan,nan
290.0000,219.1013,220.8533,221.0093,220.9078,221.0342,220.6392,220.7195,222.4445,nan,nan
291.0000,220.6418,220.8633,220.9709,220.9280,221.0730,220.8475,220.6623,222.4451,nan,nan
292.0000,220.9736,220.8712,220.9339,221.0713,221.1446,220.9826,220.6192,222.4456,nan,nan
293.0000,221.1955,220.8757,220.9250,221.1948,221.1758,220.9279,220.6138,222.4461,nan,nan
294.0000,221.4078,220.8709,220.8641,221.2332,221.1784,220.9422,220.6708,222.4464,nan,nan
295.0000,221.5765,220.8626,220.8746,221.1382,221.1962,220.9920,220.6949,222.4465,nan,nan
296.0000,220.4423,220.8571,220.8577,221.0227,221.2061,221.0243,220.7405,222.4467,nan,nan
297.0000,220.8376,220.8517,220.8363,220.9980,221.1937,221.0568,220.7428,222.4466,nan,nan
298.0000,221.2742,220.8400,220.8241,220.9602,221.2043,221.1249,220.7483,222.4464,nan,nan
299.0000,219.5924,220.8291,220.8526,220.9009,221.1214,221.1580,220.7600,222.4462,nan,nan
300.0000,221.3616,220.8188,220.8860,220.9789,220.9665,220.9585,220.5511,222.4459,nan,nan
301.0000,220.4305,220.8126,220.9198,220.9211,220.8112,220.6845,220.4418,222.4455,nan,nan
302.0000,220.3136,220.8121,220.9698,221.0122,220.8238,220.6665,220.5170,222.4453,nan,nan
303.0000,221.1777,220.8150,221.0020,221.0007,220.9174,220.8130,220.6281,222.4455,nan,nan
304.0000,220.8912,220.8325,221.0417,221.0236,220.9999,221.0014,220.7684,222.4458,nan,nan
305.0000,221.2771,220.8550,221.0418,221.0278,221.0553,221.0450,220.9348,222.4460,nan,nan
306.0000,221.3048,220.8754,220.9837,221.0072,221.0234,220.9757,221.0616,222.4464,nan,nan
307.0000,220.9972,220.8890,220.9081,220.8736,220.9949,220.8075,221.0347,222.4467,nan,nan
308.0000,220.4238,220.9010,220.8698,220.7155,221.0191,220.6784,220.9745,222.4471,nan,nan
309.0000,220.4412,220.9199,220.8248,220.5728,221.0217,220.8384,220.9242,222.4474,nan,nan
310.0000,219.2990,220.9405,220.7826,220.4647,221.1057,220.8447,220.8401,222.4477,nan,nan
311.0000,220.2275,220.9630,220.7607,220.4506,221.0401,220.7906,220.8354,222.4477,nan,nan
312.0000,221.7902,220.9866,220.8533,220.6861,220.9771,220.9133,220.8933,222.4475,nan,nan
313.0000,220.9249,221.0062,220.9180,220.9614,221.0728,221.0177,220.9955,222.4472,nan,nan
314.0000,221.0932,221.0239,220.9353,221.0324,221.0998,221.1086,220.9901,222.4465,nan,nan
315.0000,221.6376,221.0422,221.0304,221.2030,221.1992,221.1997,221.1040,222.4457,nan,nan
316.0000,221.8393,221.0614,221.1418,221.3448,221.2715,221.2876,221.1467,222.4449,nan,nan
317.0000,222.4885,221.0739,221.2081,221.5218,221.3224,221.3930,221.1321,222.4441,nan,nan
318.0000,222.0290,221.0858,221.2230,221.5503,221.3940,221.4738,221.0604,222.4434,nan,nan
319.0000,220.7516,221.0981,221.2254,221.3964,221.4273,221.5013,221.1602,222.4429,nan,nan
320.0000,221.9220,221.1080,221.2256,221.3211,221.4222,221.3484,221.2656,222.4427,nan,nan
321.0000,220.3849,221.1187,221.2612,221.4094,221.3474,221.1107,221.2238,222.4427,nan,nan
322.0000,221.9149,221.1275,221.3417,221.3342,221.3272,220.9064,221.1383,222.4429,nan,nan
323.0000,221.3203,221.1333,221.3503,221.2196,221.3616,220.9797,221.1439,222.4435,nan,nan
324.0000,221.6693,221.1381,221.3293,221.1687,221.5307,221.0803,221.1580,222.4443,nan,nan
325.0000,219.7741,221.1429,221.2901,221.0840,221.5748,221.0411,221.2039,222.4451,nan,nan
326.0000,220.1369,221.1468,221.2238,221.0320,221.3647,221.2534,221.0734,222.4459,nan,nan
327.0000,220.8171,221.1428,221.1602,221.1306,221.1096,221.0507,220.9805,222.4466,nan,nan
328.0000,221.4621,221.1313,221.1273,221.0705,221.0216,221.0180,220.9683,222.4470,nan,nan
329.0000,220.1226,221.1187,221.0623,221.1052,220.9645,221.0246,220.9654,222.4472,nan,nan
330.0000,220.4602,221.1063,221.0235,220.9848,220.9692,221.0012,220.9332,222.4471,nan,nan
331.0000,220.3479,221.0952,221.0838,221.0780,220.9220,220.9985,220.9307,222.4468,nan,nan
332.0000,220.4430,221.0861,221.1591,220.9929,220.8700,221.0039,220.9437,222.4461,nan,nan
333.0000,220.6514,221.0784,221.2182,220.9677,221.0897,220.9970,220.9480,222.4455,nan,nan
334.0000,220.7581,221.0710,221.2678,220.9562,221.2253,221.0030,221.0101,222.4450,nan,nan
335.0000,219.6287,221.0614,221.3066,221.1310,221.3711,221.0072,221.0974,222.4446,nan,nan
336.0000,221.3300,221.0520,221.3306,221.3731,221.5360,221.2587,221.2351,222.4444,nan,nan
337.0000,220.9579,221.0405,221.2638,221.4360,221.6117,221.4279,221.3642,222.4444,nan,nan
338.0000,221.5109,221.0266,221.2280,221.3285,221.6327,221.3964,221.3699,222.4444,nan,nan
339.0000,220.5444,221.0103,221.2525,221.2013,221.6324,221.2615,221.2651,222.4445,nan,nan
340.0000,220.3324,220.9936,221.3174,221.1415,221.5831,221.2565,221.2010,222.4447,nan,nan
341.0000,220.8109,220.9673,221.3178,221.1595,221.3886,221.2911,221.2020,222.4450,nan,nan
342.0000,221.5157,220.9429,221.2785,221.1842,221.2637,221.1937,221.1792,222.4453,nan,nan
343.0000,221.8519,220.9186,221.2499,221.1125,221.2315,221.2297,221.1617,222.4455,nan,nan
344.0000,220.7457,220.9016,221.2361,221.0511,221.2436,221.3416,221.0810,222.4455,nan,nan
345.0000,221.1028,220.8867,221.2099,221.0213,221.2578,221.2530,220.9645,222.4456,nan,nan
346.0000,219.8456,220.8700,221.1932,221.0167,221.1895,221.0110,220.8999,222.4457,nan,nan
347.0000,219.2363,220.8568,221.1695,220.9745,221.1148,220.8787,220.8459,222.4457,nan,nan
348.0000,219.2792,220.8443,221.1369,221.1051,221.1404,221.1054,220.8157,222.4456,nan,nan
349.0000,220.3986,220.8296,221.1218,221.2823,221.2369,221.2065,220.8835,222.4456,nan,nan
350.0000,221.5908,220.8147,221.1656,221.2614,221.2430,221.2097,220.9033,222.4456,nan,nan
351.0000,221.9769,220.8043,221.1506,221.3443,221.1595,221.3252,220.9330,222.4456,nan,nan
352.0000,222.6000,220.8047,221.1036,221.4452,221.0811,221.4423,221.0062,222.4457,nan,nan
353.0000,219.9145,220.8111,221.0750,221.4487,221.1235,221.2572,221.0680,222.4459,nan,nan
354.0000,220.5653,220.8316,221.0575,221.4006,221.1772,221.2714,221.1218,222.4462,nan,nan
355.0000,220.5758,220.8603,221.0892,221.4101,221.3314,221.2651,221.1708,222.4466,nan,nan
356.0000,220.9160,220.8930,221.1326,221.3373,221.3466,221.2832,221.1190,222.4469,nan,nan
357.0000,220.7163,220.9143,221.2466,221.3249,221.2977,221.3694,221.0996,222.4470,nan,nan
358.0000,221.3601,220.9380,221.1754,221.5211,221.3029,221.2999,221.1098,222.4473,nan,nan
359.0000,221.2978,220.9547,221.1082,221.6855,221.2296,221.2182,220.9681,222.4474,nan,nan
360.0000,220.6547,220.9624,221.0639,221.4851,220.9556,221.0436,220.8166,222.4475,nan,nan
361.0000,220.7121,220.9601,221.0073,220.9105,220.6892,220.7587,220.6873,222.4474,nan,nan
362.0000,220.1315,220.9555,220.7807,220.5024,220.5901,220.6049,220.5957,222.4472,nan,nan
363.0000,220.1268,220.9668,220.5740,220.3343,220.6129,220.5557,220.5316,222.4470,nan,nan
364.0000,220.4715,220.9789,220.4920,220.5850,220.6302,220.4019,220.4949,222.4467,nan,nan

